Improving the measurement of air-water flow properties using remote distance sensing technology

In recent years, there has been an increasing research interest in the application of remote sensing technology to highly aerated flows, which is because this technology holds the ultimate promise to enable safe and accurate measurements of real-word air-water flows in natural and human made environments. Despite the increasing number of publications, some fundamental questions, such as ``what do we measure'' or ``what can we measure'', have not been answered conclusively. In this study, we hypothesize that laser distance sensors are able to measure the concentration of entrapped air, which we demonstrate using two seminal air-water flow types, namely a submerged hydraulic jump and flows down a stepped spillway. By converting our free-surface signals into time series of instantaneous air concentrations, we also show that a dual laser triangulation setup enables the extraction of basic air-water flow parameters of the upper flow region, comprising interface count rates, interfacial velocities, and turbulence levels, while we acknowledge that some sensor characteristics, such as beam diameters, can lead to measurement biases. Overall, this study represents a major advancement in the remote measurement of air-water flow properties. Future collective research effort is required to overcome remaining challenges.

==> Data/ADMHJq011x25F.txt <==
   0.0000000000000000e+00   3.5182155610674263e-03
   0.0000000000000000e+00   7.0364311221348527e-03
   0.0000000000000000e+00   1.0554646683202279e-02
   0.0000000000000000e+00   1.4072862244269705e-02
   0.0000000000000000e+00   1.7591077805337134e-02
   0.0000000000000000e+00   2.1109293366404557e-02
   0.0000000000000000e+00   2.4627508927471984e-02
   0.0000000000000000e+00   2.8145724488539411e-02
   0.0000000000000000e+00   3.1663940049606841e-02
   0.0000000000000000e+00   3.5182155610674268e-02
   0.0000000000000000e+00   3.8700371171741688e-02
   0.0000000000000000e+00   4.2218586732809114e-02
   0.0000000000000000e+00   4.5736802293876541e-02
   0.0000000000000000e+00   4.9255017854943968e-02
   0.0000000000000000e+00   5.2773233416011395e-02
   0.0000000000000000e+00   5.6291448977078822e-02
   0.0000000000000000e+00   5.9809664538146248e-02
   0.0000000000000000e+00   6.3327880099213682e-02
   0.0000000000000000e+00   6.6846095660281102e-02
   0.0000000000000000e+00   7.0364311221348536e-02
   0.0000000000000000e+00   7.3882526782415955e-02
   0.0000000000000000e+00   7.7400742343483375e-02
   0.0000000000000000e+00   8.0918957904550809e-02
   0.0000000000000000e+00   8.4437173465618229e-02
   0.0000000000000000e+00   8.7955389026685663e-02
   0.0000000000000000e+00   9.1473604587753082e-02
   0.0000000000000000e+00   9.4991820148820516e-02
   0.0000000000000000e+00   9.8510035709887936e-02
   0.0000000000000000e+00   1.0202825127095537e-01
   0.0000000000000000e+00   1.0554646683202279e-01
   0.0000000000000000e+00   1.0906468239309022e-01
   0.0000000000000000e+00   1.1258289795415764e-01
   0.0000000000000000e+00   1.1610111351522508e-01
   0.0000000000000000e+00   1.1961932907629250e-01
   0.0000000000000000e+00   1.2313754463735993e-01
   0.0000000000000000e+00   1.2665576019842736e-01
   0.0000000000000000e+00   1.3017397575949477e-01
   0.0000000000000000e+00   1.3369219132056220e-01
   0.0000000000000000e+00   1.3721040688162964e-01
   0.0000000000000000e+00   1.4072862244269707e-01
   0.0000000000000000e+00   1.4424683800376448e-01
   0.0000000000000000e+00   1.4776505356483191e-01
   0.0000000000000000e+00   1.5128326912589934e-01
   0.0000000000000000e+00   1.5480148468696675e-01
   0.0000000000000000e+00   1.5831970024803418e-01
   0.0000000000000000e+00   1.6183791580910162e-01
   0.0000000000000000e+00   1.6535613137016905e-01
   0.0000000000000000e+00   1.6887434693123646e-01
   0.0000000000000000e+00   1.7239256249230389e-01
   0.0000000000000000e+00   1.7591077805337133e-01
   0.0000000000000000e+00   1.7942899361443876e-01
   0.0000000000000000e+00   1.8294720917550616e-01
   0.0000000000000000e+00   1.8646542473657360e-01
   0.0000000000000000e+00   1.8998364029764103e-01
   0.0000000000000000e+00   1.9350185585870847e-01
   0.0000000000000000e+00   1.9702007141977587e-01
   0.0000000000000000e+00   2.0053828698084331e-01
   0.0000000000000000e+00   2.0405650254191074e-01
   0.0000000000000000e+00   2.0757471810297817e-01
   0.0000000000000000e+00   2.1109293366404558e-01
   0.0000000000000000e+00   2.1461114922511301e-01
   0.0000000000000000e+00   2.1812936478618045e-01
   0.0000000000000000e+00   2.2164758034724785e-01
   0.0000000000000000e+00   2.2516579590831529e-01
   0.0000000000000000e+00   2.2868401146938272e-01
   0.0000000000000000e+00   2.3220222703045015e-01
   0.0000000000000000e+00   2.3572044259151756e-01
   0.0000000000000000e+00   2.3923865815258499e-01
   0.0000000000000000e+00   2.4275687371365243e-01
   0.0000000000000000e+00   2.4627508927471986e-01
   0.0000000000000000e+00   2.4979330483578727e-01
   0.0000000000000000e+00   2.5331152039685473e-01
   0.0000000000000000e+00   2.5682973595792213e-01
   0.0000000000000000e+00   2.6034795151898954e-01
   0.0000000000000000e+00   2.6386616708005700e-01
   0.0000000000000000e+00   2.6738438264112441e-01
   0.0000000000000000e+00   2.7090259820219181e-01
   0.0000000000000000e+00   2.7442081376325927e-01
   0.0000000000000000e+00   2.7793902932432668e-01
   0.0000000000000000e+00   2.8145724488539414e-01
   0.0000000000000000e+00   2.8497546044646155e-01
   0.0000000000000000e+00   2.8849367600752895e-01
   0.0000000000000000e+00   2.9201189156859642e-01
   0.0000000000000000e+00   2.9553010712966382e-01
   0.0000000000000000e+00   2.9904832269073123e-01
   0.0000000000000000e+00   3.0256653825179869e-01
   0.0000000000000000e+00   3.0608475381286609e-01
   0.0000000000000000e+00   3.0960296937393350e-01
   0.0000000000000000e+00   3.1312118493500096e-01
   0.0000000000000000e+00   3.1663940049606837e-01
   0.0000000000000000e+00   3.2015761605713583e-01
   0.0000000000000000e+00   3.2367583161820324e-01
   0.0000000000000000e+00   3.2719404717927064e-01
   0.0000000000000000e+00   3.3071226274033810e-01
   0.0000000000000000e+00   3.3423047830140551e-01
   0.0000000000000000e+00   3.3774869386247292e-01
   0.0000000000000000e+00   3.4126690942354038e-01
   0.0000000000000000e+00   3.4478512498460778e-01
   0.0000000000000000e+00   3.4830334054567524e-01
   0.0000000000000000e+00   3.5182155610674265e-01
   0.0000000000000000e+00   3.5533977166781006e-01
   0.0000000000000000e+00   3.5885798722887752e-01
   0.0000000000000000e+00   3.6237620278994492e-01
   0.0000000000000000e+00   3.6589441835101233e-01
   0.0000000000000000e+00   3.6941263391207979e-01
   0.0000000000000000e+00   3.7293084947314720e-01
   0.0000000000000000e+00   3.7644906503421460e-01
   0.0000000000000000e+00   3.7996728059528206e-01
   0.0000000000000000e+00   3.8348549615634947e-01
   0.0000000000000000e+00   3.8700371171741693e-01
   0.0000000000000000e+00   3.9052192727848434e-01
   0.0000000000000000e+00   3.9404014283955174e-01
   0.0000000000000000e+00   3.9755835840061921e-01
   0.0000000000000000e+00   4.0107657396168661e-01
   0.0000000000000000e+00   4.0459478952275402e-01
   0.0000000000000000e+00   4.0811300508382148e-01
   0.0000000000000000e+00   4.1163122064488888e-01
   0.0000000000000000e+00   4.1514943620595635e-01
   0.0000000000000000e+00   4.1866765176702375e-01
   0.0000000000000000e+00   4.2218586732809116e-01
   0.0000000000000000e+00   4.2570408288915862e-01
   0.0000000000000000e+00   4.2922229845022603e-01
   0.0000000000000000e+00   4.3274051401129343e-01
   0.0000000000000000e+00   4.3625872957236089e-01
   0.0000000000000000e+00   4.3977694513342830e-01
   0.0000000000000000e+00   4.4329516069449570e-01
   0.0000000000000000e+00   4.4681337625556317e-01
   0.0000000000000000e+00   4.5033159181663057e-01
   0.0000000000000000e+00   4.5384980737769803e-01
   0.0000000000000000e+00   4.5736802293876544e-01
   0.0000000000000000e+00   4.6088623849983285e-01
   0.0000000000000000e+00   4.6440445406090031e-01
   0.0000000000000000e+00   4.6792266962196771e-01
   0.0000000000000000e+00   4.7144088518303512e-01
   0.0000000000000000e+00   4.7495910074410258e-01
   0.0000000000000000e+00   4.7847731630516999e-01
   0.0000000000000000e+00   4.8199553186623745e-01
   0.0000000000000000e+00   4.8551374742730485e-01
   0.0000000000000000e+00   4.8903196298837226e-01
   0.0000000000000000e+00   4.9255017854943972e-01
   0.0000000000000000e+00   4.9606839411050713e-01
   0.0000000000000000e+00   4.9958660967157453e-01
   0.0000000000000000e+00   5.0310482523264199e-01
   0.0000000000000000e+00   5.0662304079370946e-01
   0.0000000000000000e+00   5.1014125635477681e-01
   0.0000000000000000e+00   5.1365947191584427e-01
   0.0000000000000000e+00   5.1717768747691173e-01
   0.0000000000000000e+00   5.2069590303797908e-01
   0.0000000000000000e+00   5.2421411859904654e-01
   0.0000000000000000e+00   5.2773233416011400e-01
   0.0000000000000000e+00   5.3125054972118135e-01
   0.0000000000000000e+00   5.3476876528224881e-01
   0.0000000000000000e+00   5.3828698084331628e-01
   0.0000000000000000e+00   5.4180519640438363e-01
   0.0000000000000000e+00   5.4532341196545109e-01
   0.0000000000000000e+00   5.4884162752651855e-01
   0.0000000000000000e+00   5.5235984308758590e-01
   0.0000000000000000e+00   5.5587805864865336e-01
   0.0000000000000000e+00   5.5939627420972082e-01
   0.0000000000000000e+00   5.6291448977078828e-01
   0.0000000000000000e+00   5.6643270533185563e-01
   0.0000000000000000e+00   5.6995092089292310e-01
   0.0000000000000000e+00   5.7346913645399056e-01
   0.0000000000000000e+00   5.7698735201505791e-01
   0.0000000000000000e+00   5.8050556757612537e-01
   0.0000000000000000e+00   5.8402378313719283e-01
   0.0000000000000000e+00   5.8754199869826018e-01
   0.0000000000000000e+00   5.9106021425932764e-01
   0.0000000000000000e+00   5.9457842982039510e-01
   0.0000000000000000e+00   5.9809664538146246e-01
   0.0000000000000000e+00   6.0161486094252992e-01
   0.0000000000000000e+00   6.0513307650359738e-01
   0.0000000000000000e+00   6.0865129206466473e-01
   0.0000000000000000e+00   6.1216950762573219e-01
   0.0000000000000000e+00   6.1568772318679965e-01
   0.0000000000000000e+00   6.1920593874786700e-01
   0.0000000000000000e+00   6.2272415430893446e-01
   0.0000000000000000e+00   6.2624236987000192e-01
   0.0000000000000000e+00   6.2976058543106939e-01
   0.0000000000000000e+00   6.3327880099213674e-01
   0.0000000000000000e+00   6.3679701655320420e-01
   0.0000000000000000e+00   6.4031523211427166e-01
   0.0000000000000000e+00   6.4383344767533901e-01
   0.0000000000000000e+00   6.4735166323640647e-01
   1.2584269662921348e-02   6.5086987879747393e-01
   3.2808988764044943e-02   6.5438809435854128e-01
   6.2471910112359551e-02   6.5790630991960874e-01
   1.0337078651685394e-01   6.6142452548067621e-01
   1.5370786516853932e-01   6.6494274104174356e-01
   1.9775280898876407e-01   6.6846095660281102e-01
   2.3820224719101127e-01   6.7197917216387848e-01
   2.7460674157303372e-01   6.7549738772494583e-01
   3.0292134831460676e-01   6.7901560328601329e-01
   3.2314606741573026e-01   6.8253381884708075e-01
   3.3977528089887638e-01   6.8605203440814810e-01
   3.5550561797752811e-01   6.8957024996921557e-01
   3.6988764044943817e-01   6.9308846553028303e-01
   3.8337078651685391e-01   6.9660668109135049e-01
   3.9775280898876403e-01   7.0012489665241784e-01
   4.1258426966292133e-01   7.0364311221348530e-01
   4.2651685393258432e-01   7.0716132777455276e-01
   4.3910112359550568e-01   7.1067954333562011e-01
   4.4943820224719105e-01   7.1419775889668757e-01
   4.5887640449438205e-01   7.1771597445775503e-01
   4.6831460674157305e-01   7.2123419001882239e-01
   4.7550561797752805e-01   7.2475240557988985e-01
   4.8224719101123592e-01   7.2827062114095731e-01
   4.9123595505617978e-01   7.3178883670202466e-01
   5.0157303370786521e-01   7.3530705226309212e-01
   5.1011235955056178e-01   7.3882526782415958e-01
   5.2000000000000002e-01   7.4234348338522693e-01
   5.2764044943820232e-01   7.4586169894629439e-01
   5.3303370786516857e-01   7.4937991450736186e-01
   5.3617977528089888e-01   7.5289813006842921e-01
   5.4157303370786525e-01   7.5641634562949667e-01
   5.4831460674157306e-01   7.5993456119056413e-01
   5.5460674157303380e-01   7.6345277675163159e-01
   5.6359550561797744e-01   7.6697099231269894e-01
   5.7528089887640443e-01   7.7048920787376640e-01
   5.8516853932584267e-01   7.7400742343483386e-01
   5.9370786516853935e-01   7.7752563899590121e-01
   6.0584269662921353e-01   7.8104385455696868e-01
   6.1662921348314603e-01   7.8456207011803614e-01
   6.2696629213483135e-01   7.8808028567910349e-01
   6.3550561797752814e-01   7.9159850124017095e-01
   6.4674157303370794e-01   7.9511671680123841e-01
   6.5887640449438201e-01   7.9863493236230576e-01
   6.7280898876404494e-01   8.0215314792337322e-01
   6.8629213483146068e-01   8.0567136348444068e-01
   7.0337078651685392e-01   8.0918957904550803e-01
   7.1865168539325841e-01   8.1270779460657550e-01
   7.3258426966292145e-01   8.1622601016764296e-01
   7.5191011235955063e-01   8.1974422572871031e-01
   7.7438202247191013e-01   8.2326244128977777e-01
   7.9415730337078660e-01   8.2678065685084523e-01
   8.1438202247191016e-01   8.3029887241191269e-01
   8.3235955056179767e-01   8.3381708797298004e-01
   8.4898876404494383e-01   8.3733530353404750e-01
   8.6112359550561801e-01   8.4085351909511497e-01
   8.7775280898876418e-01   8.4437173465618232e-01
   8.9168539325842699e-01   8.4788995021724978e-01
   9.0966292134831472e-01   8.5140816577831724e-01
   9.2224719101123609e-01   8.5492638133938459e-01
   9.3348314606741578e-01   8.5844459690045205e-01
   9.4651685393258445e-01   8.6196281246151951e-01
   9.5955056179775278e-01   8.6548102802258686e-01
   9.7168539325842695e-01   8.6899924358365432e-01
   9.6808988764044945e-01   8.7251745914472179e-01
   9.6269662921348309e-01   8.7603567470578914e-01
   9.4741573033707860e-01   8.7955389026685660e-01
   9.2853932584269661e-01   8.8307210582792406e-01
   8.9662921348314606e-01   8.8659032138899141e-01
   8.7191011235955063e-01   8.9010853695005887e-01
   8.4674157303370801e-01   8.9362675251112633e-01
   8.1842696629213496e-01   8.9714496807219379e-01
   7.7932584269662930e-01   9.0066318363326114e-01
   7.4741573033707875e-01   9.0418139919432861e-01
   7.1056179775280903e-01   9.0769961475539607e-01
   6.6561797752808993e-01   9.1121783031646342e-01
   6.1528089887640458e-01   9.1473604587753088e-01
   5.7662921348314611e-01   9.1825426143859834e-01
   5.3348314606741576e-01   9.2177247699966569e-01
   4.9348314606741572e-01   9.2529069256073315e-01
   4.5932584269662929e-01   9.2880890812180061e-01
   4.3011235955056182e-01   9.3232712368286796e-01
   3.9640449438202241e-01   9.3584533924393543e-01
   3.6314606741573030e-01   9.3936355480500289e-01
   3.3393258426966294e-01   9.4288177036607024e-01
   3.0516853932584270e-01   9.4639998592713770e-01
   2.7865168539325841e-01   9.4991820148820516e-01
   2.5573033707865173e-01   9.5343641704927251e-01
   2.3550561797752811e-01   9.5695463261033997e-01
   2.1752808988764047e-01   9.6047284817140743e-01
   1.9820224719101123e-01   9.6399106373247490e-01
   1.7887640449438202e-01   9.6750927929354225e-01
   1.5910112359550563e-01   9.7102749485460971e-01
   1.4112359550561798e-01   9.7454571041567717e-01
   1.2404494382022471e-01   9.7806392597674452e-01
   1.1146067415730336e-01   9.8158214153781198e-01
   1.0247191011235955e-01   9.8510035709887944e-01
   9.7528089887640446e-02   9.8861857265994679e-01
   9.3483146067415729e-02   9.9213678822101425e-01
   8.7640449438202261e-02   9.9565500378208172e-01
   8.2247191011235954e-02   9.9917321934314907e-01
   7.5955056179775285e-02   1.0026914349042166e+00
   6.7865168539325851e-02   1.0062096504652840e+00
   5.9775280898876404e-02   1.0097278660263513e+00
   5.4382022471910110e-02   1.0132460815874189e+00
   4.9887640449438199e-02   1.0167642971484863e+00
   4.5842696629213475e-02   1.0202825127095536e+00
   4.3146067415730335e-02   1.0238007282706212e+00
   4.0898876404494376e-02   1.0273189438316885e+00
   3.8651685393258431e-02   1.0308371593927559e+00
   3.5505617977528089e-02   1.0343553749538235e+00
   3.2359550561797755e-02   1.0378735905148908e+00
   2.9662921348314612e-02   1.0413918060759582e+00
   2.7865168539325844e-02   1.0449100216370257e+00
   2.5617977528089891e-02   1.0484282371980931e+00
   2.4269662921348318e-02   1.0519464527591604e+00
   2.3820224719101123e-02   1.0554646683202280e+00
   2.3370786516853932e-02   1.0589828838812954e+00
   2.2471910112359550e-02   1.0625010994423627e+00
   2.2022471910112362e-02   1.0660193150034303e+00
   2.0224719101123598e-02   1.0695375305644976e+00
   1.7528089887640447e-02   1.0730557461255650e+00
   1.3932584269662920e-02   1.0765739616866326e+00
   9.8876404494382016e-03   1.0800921772476999e+00
   5.8426966292134831e-03   1.0836103928087673e+00
   3.1460674157303371e-03   1.0871286083698348e+00
   1.3483146067415730e-03   1.0906468239309022e+00
   4.4943820224719103e-04   1.0941650394919695e+00
   0.0000000000000000e+00   1.0976832550530371e+00
   0.0000000000000000e+00   1.1012014706141044e+00
   0.0000000000000000e+00   1.1047196861751718e+00
   0.0000000000000000e+00   1.1082379017362394e+00
   0.0000000000000000e+00   1.1117561172973067e+00
   0.0000000000000000e+00   1.1152743328583741e+00
   0.0000000000000000e+00   1.1187925484194416e+00
   0.0000000000000000e+00   1.1223107639805090e+00
   0.0000000000000000e+00   1.1258289795415766e+00
   0.0000000000000000e+00   1.1293471951026439e+00
   0.0000000000000000e+00   1.1328654106637113e+00
   0.0000000000000000e+00   1.1363836262247788e+00
   0.0000000000000000e+00   1.1399018417858462e+00
   0.0000000000000000e+00   1.1434200573469135e+00
   0.0000000000000000e+00   1.1469382729079811e+00
   0.0000000000000000e+00   1.1504564884690485e+00
   0.0000000000000000e+00   1.1539747040301158e+00
   0.0000000000000000e+00   1.1574929195911834e+00
   0.0000000000000000e+00   1.1610111351522507e+00
   0.0000000000000000e+00   1.1645293507133181e+00
   0.0000000000000000e+00   1.1680475662743857e+00
   0.0000000000000000e+00   1.1715657818354530e+00
   0.0000000000000000e+00   1.1750839973965204e+00
   0.0000000000000000e+00   1.1786022129575879e+00
   0.0000000000000000e+00   1.1821204285186553e+00
   0.0000000000000000e+00   1.1856386440797226e+00
   0.0000000000000000e+00   1.1891568596407902e+00
   0.0000000000000000e+00   1.1926750752018576e+00
   0.0000000000000000e+00   1.1961932907629249e+00
   0.0000000000000000e+00   1.1997115063239925e+00
   0.0000000000000000e+00   1.2032297218850598e+00
   0.0000000000000000e+00   1.2067479374461272e+00
   0.0000000000000000e+00   1.2102661530071948e+00
   0.0000000000000000e+00   1.2137843685682621e+00
   0.0000000000000000e+00   1.2173025841293295e+00
   0.0000000000000000e+00   1.2208207996903970e+00
   0.0000000000000000e+00   1.2243390152514644e+00
   0.0000000000000000e+00   1.2278572308125317e+00
   0.0000000000000000e+00   1.2313754463735993e+00
   0.0000000000000000e+00   1.2348936619346667e+00
   0.0000000000000000e+00   1.2384118774957340e+00
   0.0000000000000000e+00   1.2419300930568016e+00
   0.0000000000000000e+00   1.2454483086178689e+00
   0.0000000000000000e+00   1.2489665241789363e+00
   0.0000000000000000e+00   1.2524847397400038e+00
   0.0000000000000000e+00   1.2560029553010712e+00
   0.0000000000000000e+00   1.2595211708621388e+00
   0.0000000000000000e+00   1.2630393864232061e+00
   0.0000000000000000e+00   1.2665576019842735e+00
   0.0000000000000000e+00   1.2700758175453410e+00
   0.0000000000000000e+00   1.2735940331064084e+00
   0.0000000000000000e+00   1.2771122486674757e+00
   0.0000000000000000e+00   1.2806304642285433e+00
   0.0000000000000000e+00   1.2841486797896107e+00
   0.0000000000000000e+00   1.2876668953506780e+00
   0.0000000000000000e+00   1.2911851109117456e+00
   0.0000000000000000e+00   1.2947033264728129e+00
   0.0000000000000000e+00   1.2982215420338803e+00
   0.0000000000000000e+00   1.3017397575949479e+00
   0.0000000000000000e+00   1.3052579731560152e+00
   0.0000000000000000e+00   1.3087761887170826e+00
   0.0000000000000000e+00   1.3122944042781501e+00
   0.0000000000000000e+00   1.3158126198392175e+00
   0.0000000000000000e+00   1.3193308354002848e+00
   0.0000000000000000e+00   1.3228490509613524e+00
   0.0000000000000000e+00   1.3263672665224198e+00
   0.0000000000000000e+00   1.3298854820834871e+00
   0.0000000000000000e+00   1.3334036976445547e+00
   0.0000000000000000e+00   1.3369219132056220e+00
   0.0000000000000000e+00   1.3404401287666894e+00
   0.0000000000000000e+00   1.3439583443277570e+00
   0.0000000000000000e+00   1.3474765598888243e+00
   0.0000000000000000e+00   1.3509947754498917e+00
   0.0000000000000000e+00   1.3545129910109592e+00
   0.0000000000000000e+00   1.3580312065720266e+00
   0.0000000000000000e+00   1.3615494221330939e+00
   0.0000000000000000e+00   1.3650676376941615e+00
   0.0000000000000000e+00   1.3685858532552289e+00
   0.0000000000000000e+00   1.3721040688162962e+00
   0.0000000000000000e+00   1.3756222843773638e+00
   0.0000000000000000e+00   1.3791404999384311e+00
   0.0000000000000000e+00   1.3826587154994985e+00
   0.0000000000000000e+00   1.3861769310605661e+00
   0.0000000000000000e+00   1.3896951466216334e+00
   0.0000000000000000e+00   1.3932133621827010e+00
   0.0000000000000000e+00   1.3967315777437683e+00
   0.0000000000000000e+00   1.4002497933048357e+00
   0.0000000000000000e+00   1.4037680088659032e+00
   0.0000000000000000e+00   1.4072862244269706e+00
   0.0000000000000000e+00   1.4108044399880380e+00
   0.0000000000000000e+00   1.4143226555491055e+00
   0.0000000000000000e+00   1.4178408711101729e+00
   0.0000000000000000e+00   1.4213590866712402e+00
   0.0000000000000000e+00   1.4248773022323078e+00
   0.0000000000000000e+00   1.4283955177933751e+00
   0.0000000000000000e+00   1.4319137333544425e+00
   0.0000000000000000e+00   1.4354319489155101e+00
   0.0000000000000000e+00   1.4389501644765774e+00
   0.0000000000000000e+00   1.4424683800376448e+00
   0.0000000000000000e+00   1.4459865955987123e+00
   0.0000000000000000e+00   1.4495048111597797e+00
   0.0000000000000000e+00   1.4530230267208470e+00
   0.0000000000000000e+00   1.4565412422819146e+00
   0.0000000000000000e+00   1.4600594578429820e+00
   0.0000000000000000e+00   1.4635776734040493e+00
   0.0000000000000000e+00   1.4670958889651169e+00
   0.0000000000000000e+00   1.4706141045261842e+00
   0.0000000000000000e+00   1.4741323200872516e+00
   0.0000000000000000e+00   1.4776505356483192e+00
   0.0000000000000000e+00   1.4811687512093865e+00
   0.0000000000000000e+00   1.4846869667704539e+00
   0.0000000000000000e+00   1.4882051823315214e+00
   0.0000000000000000e+00   1.4917233978925888e+00
   0.0000000000000000e+00   1.4952416134536561e+00
   0.0000000000000000e+00   1.4987598290147237e+00
   0.0000000000000000e+00   1.5022780445757911e+00
   0.0000000000000000e+00   1.5057962601368584e+00
   0.0000000000000000e+00   1.5093144756979260e+00
   0.0000000000000000e+00   1.5128326912589933e+00
   0.0000000000000000e+00   1.5163509068200607e+00
   0.0000000000000000e+00   1.5198691223811283e+00
   0.0000000000000000e+00   1.5233873379421956e+00
   0.0000000000000000e+00   1.5269055535032632e+00
   0.0000000000000000e+00   1.5304237690643305e+00
   0.0000000000000000e+00   1.5339419846253979e+00
   0.0000000000000000e+00   1.5374602001864655e+00
   0.0000000000000000e+00   1.5409784157475328e+00
   0.0000000000000000e+00   1.5444966313086002e+00
   0.0000000000000000e+00   1.5480148468696677e+00
   0.0000000000000000e+00   1.5515330624307351e+00
   0.0000000000000000e+00   1.5550512779918024e+00
   0.0000000000000000e+00   1.5585694935528700e+00
   0.0000000000000000e+00   1.5620877091139374e+00
   0.0000000000000000e+00   1.5656059246750047e+00
   0.0000000000000000e+00   1.5691241402360723e+00
   0.0000000000000000e+00   1.5726423557971396e+00
   0.0000000000000000e+00   1.5761605713582070e+00
   0.0000000000000000e+00   1.5796787869192745e+00
   0.0000000000000000e+00   1.5831970024803419e+00
   0.0000000000000000e+00   1.5867152180414092e+00
   0.0000000000000000e+00   1.5902334336024768e+00
   0.0000000000000000e+00   1.5937516491635442e+00
   0.0000000000000000e+00   1.5972698647246115e+00
   0.0000000000000000e+00   1.6007880802856791e+00
   0.0000000000000000e+00   1.6043062958467464e+00
   0.0000000000000000e+00   1.6078245114078138e+00
   0.0000000000000000e+00   1.6113427269688814e+00
   0.0000000000000000e+00   1.6148609425299487e+00
   0.0000000000000000e+00   1.6183791580910161e+00
   0.0000000000000000e+00   1.6218973736520836e+00
   0.0000000000000000e+00   1.6254155892131510e+00
   0.0000000000000000e+00   1.6289338047742183e+00
   0.0000000000000000e+00   1.6324520203352859e+00
   0.0000000000000000e+00   1.6359702358963533e+00
   0.0000000000000000e+00   1.6394884514574206e+00
   0.0000000000000000e+00   1.6430066670184882e+00
   0.0000000000000000e+00   1.6465248825795555e+00
   0.0000000000000000e+00   1.6500430981406229e+00
   0.0000000000000000e+00   1.6535613137016905e+00
   0.0000000000000000e+00   1.6570795292627578e+00
   0.0000000000000000e+00   1.6605977448238254e+00
   0.0000000000000000e+00   1.6641159603848927e+00
   0.0000000000000000e+00   1.6676341759459601e+00
   0.0000000000000000e+00   1.6711523915070277e+00
   0.0000000000000000e+00   1.6746706070680950e+00
   0.0000000000000000e+00   1.6781888226291624e+00
   0.0000000000000000e+00   1.6817070381902299e+00
   0.0000000000000000e+00   1.6852252537512973e+00
   0.0000000000000000e+00   1.6887434693123646e+00
   0.0000000000000000e+00   1.6922616848734322e+00
   0.0000000000000000e+00   1.6957799004344996e+00
   0.0000000000000000e+00   1.6992981159955669e+00
   0.0000000000000000e+00   1.7028163315566345e+00
   0.0000000000000000e+00   1.7063345471177018e+00
   0.0000000000000000e+00   1.7098527626787692e+00
   0.0000000000000000e+00   1.7133709782398368e+00
   0.0000000000000000e+00   1.7168891938009041e+00
   0.0000000000000000e+00   1.7204074093619715e+00
   0.0000000000000000e+00   1.7239256249230390e+00
   0.0000000000000000e+00   1.7274438404841064e+00
   0.0000000000000000e+00   1.7309620560451737e+00
   0.0000000000000000e+00   1.7344802716062413e+00
   0.0000000000000000e+00   1.7379984871673086e+00
   0.0000000000000000e+00   1.7415167027283760e+00
   0.0000000000000000e+00   1.7450349182894436e+00
   0.0000000000000000e+00   1.7485531338505109e+00
   0.0000000000000000e+00   1.7520713494115783e+00
   0.0000000000000000e+00   1.7555895649726458e+00
   0.0000000000000000e+00   1.7591077805337132e+00
   0.0000000000000000e+00   1.7626259960947805e+00
   0.0000000000000000e+00   1.7661442116558481e+00
   0.0000000000000000e+00   1.7696624272169155e+00
   0.0000000000000000e+00   1.7731806427779828e+00
   0.0000000000000000e+00   1.7766988583390504e+00
   0.0000000000000000e+00   1.7802170739001177e+00
   0.0000000000000000e+00   1.7837352894611851e+00
   0.0000000000000000e+00   1.7872535050222527e+00
   0.0000000000000000e+00   1.7907717205833200e+00
   0.0000000000000000e+00   1.7942899361443876e+00
   0.0000000000000000e+00   1.7978081517054549e+00
   0.0000000000000000e+00   1.8013263672665223e+00
   0.0000000000000000e+00   1.8048445828275899e+00
   0.0000000000000000e+00   1.8083627983886572e+00
   0.0000000000000000e+00   1.8118810139497246e+00
   0.0000000000000000e+00   1.8153992295107921e+00
   0.0000000000000000e+00   1.8189174450718595e+00
   0.0000000000000000e+00   1.8224356606329268e+00
   0.0000000000000000e+00   1.8259538761939944e+00
   0.0000000000000000e+00   1.8294720917550618e+00
   0.0000000000000000e+00   1.8329903073161291e+00
   0.0000000000000000e+00   1.8365085228771967e+00
   0.0000000000000000e+00   1.8400267384382640e+00
   0.0000000000000000e+00   1.8435449539993314e+00
   0.0000000000000000e+00   1.8470631695603990e+00
   0.0000000000000000e+00   1.8505813851214663e+00
   0.0000000000000000e+00   1.8540996006825337e+00
   0.0000000000000000e+00   1.8576178162436012e+00
   0.0000000000000000e+00   1.8611360318046686e+00
   0.0000000000000000e+00   1.8646542473657359e+00
   0.0000000000000000e+00   1.8681724629268035e+00
   0.0000000000000000e+00   1.8716906784878709e+00
   0.0000000000000000e+00   1.8752088940489382e+00
   0.0000000000000000e+00   1.8787271096100058e+00
   0.0000000000000000e+00   1.8822453251710731e+00
   0.0000000000000000e+00   1.8857635407321405e+00
   0.0000000000000000e+00   1.8892817562932080e+00
   0.0000000000000000e+00   1.8927999718542754e+00
   0.0000000000000000e+00   1.8963181874153427e+00
   0.0000000000000000e+00   1.8998364029764103e+00
   0.0000000000000000e+00   1.9033546185374777e+00
   0.0000000000000000e+00   1.9068728340985450e+00
   0.0000000000000000e+00   1.9103910496596126e+00
   0.0000000000000000e+00   1.9139092652206799e+00
   0.0000000000000000e+00   1.9174274807817473e+00
   0.0000000000000000e+00   1.9209456963428149e+00
   0.0000000000000000e+00   1.9244639119038822e+00
   0.0000000000000000e+00   1.9279821274649498e+00
   0.0000000000000000e+00   1.9315003430260171e+00
   0.0000000000000000e+00   1.9350185585870845e+00
   0.0000000000000000e+00   1.9385367741481521e+00
   0.0000000000000000e+00   1.9420549897092194e+00
   0.0000000000000000e+00   1.9455732052702868e+00
   0.0000000000000000e+00   1.9490914208313543e+00
   0.0000000000000000e+00   1.9526096363924217e+00
   0.0000000000000000e+00   1.9561278519534890e+00
   0.0000000000000000e+00   1.9596460675145566e+00
   0.0000000000000000e+00   1.9631642830756240e+00
   0.0000000000000000e+00   1.9666824986366913e+00
   0.0000000000000000e+00   1.9702007141977589e+00
   0.0000000000000000e+00   1.9737189297588262e+00
   0.0000000000000000e+00   1.9772371453198936e+00
   0.0000000000000000e+00   1.9807553608809612e+00
   0.0000000000000000e+00   1.9842735764420285e+00
   0.0000000000000000e+00   1.9877917920030959e+00
   0.0000000000000000e+00   1.9913100075641634e+00
   0.0000000000000000e+00   1.9948282231252308e+00
   0.0000000000000000e+00   1.9983464386862981e+00
   0.0000000000000000e+00   2.0018646542473655e+00
   0.0000000000000000e+00   2.0053828698084333e+00
   0.0000000000000000e+00   2.0089010853695006e+00
   0.0000000000000000e+00   2.0124193009305680e+00
   0.0000000000000000e+00   2.0159375164916353e+00
   0.0000000000000000e+00   2.0194557320527027e+00
   0.0000000000000000e+00   2.0229739476137700e+00
   0.0000000000000000e+00   2.0264921631748378e+00
   0.0000000000000000e+00   2.0300103787359052e+00
   0.0000000000000000e+00   2.0335285942969725e+00
   0.0000000000000000e+00   2.0370468098580399e+00
   0.0000000000000000e+00   2.0405650254191072e+00
   0.0000000000000000e+00   2.0440832409801746e+00
   0.0000000000000000e+00   2.0476014565412424e+00
   0.0000000000000000e+00   2.0511196721023097e+00
   0.0000000000000000e+00   2.0546378876633771e+00
   0.0000000000000000e+00   2.0581561032244444e+00
   0.0000000000000000e+00   2.0616743187855118e+00
   0.0000000000000000e+00   2.0651925343465791e+00
   0.0000000000000000e+00   2.0687107499076469e+00
   0.0000000000000000e+00   2.0722289654687143e+00
   0.0000000000000000e+00   2.0757471810297816e+00
   0.0000000000000000e+00   2.0792653965908490e+00
   0.0000000000000000e+00   2.0827836121519163e+00
   0.0000000000000000e+00   2.0863018277129837e+00
   0.0000000000000000e+00   2.0898200432740515e+00
   0.0000000000000000e+00   2.0933382588351188e+00
   0.0000000000000000e+00   2.0968564743961862e+00
   0.0000000000000000e+00   2.1003746899572535e+00
   0.0000000000000000e+00   2.1038929055183209e+00
   0.0000000000000000e+00   2.1074111210793882e+00
   0.0000000000000000e+00   2.1109293366404560e+00


==> Data/ADMHJq011x30F.txt <==
   0.0000000000000000e+00   3.6281534549272684e-03
   0.0000000000000000e+00   7.2563069098545369e-03
   0.0000000000000000e+00   1.0884460364781804e-02
   0.0000000000000000e+00   1.4512613819709074e-02
   0.0000000000000000e+00   1.8140767274636340e-02
   0.0000000000000000e+00   2.1768920729563608e-02
   0.0000000000000000e+00   2.5397074184490880e-02
   0.0000000000000000e+00   2.9025227639418148e-02
   0.0000000000000000e+00   3.2653381094345416e-02
   0.0000000000000000e+00   3.6281534549272680e-02
   0.0000000000000000e+00   3.9909688004199952e-02
   0.0000000000000000e+00   4.3537841459127216e-02
   0.0000000000000000e+00   4.7165994914054488e-02
   0.0000000000000000e+00   5.0794148368981759e-02
   0.0000000000000000e+00   5.4422301823909024e-02
   0.0000000000000000e+00   5.8050455278836295e-02
   0.0000000000000000e+00   6.1678608733763560e-02
   0.0000000000000000e+00   6.5306762188690831e-02
   0.0000000000000000e+00   6.8934915643618103e-02
   0.0000000000000000e+00   7.2563069098545360e-02
   0.0000000000000000e+00   7.6191222553472632e-02
   0.0000000000000000e+00   7.9819376008399903e-02
   0.0000000000000000e+00   8.3447529463327175e-02
   0.0000000000000000e+00   8.7075682918254432e-02
   0.0000000000000000e+00   9.0703836373181704e-02
   0.0000000000000000e+00   9.4331989828108975e-02
   0.0000000000000000e+00   9.7960143283036247e-02
   0.0000000000000000e+00   1.0158829673796352e-01
   0.0000000000000000e+00   1.0521645019289078e-01
   0.0000000000000000e+00   1.0884460364781805e-01
   0.0000000000000000e+00   1.1247275710274532e-01
   0.0000000000000000e+00   1.1610091055767259e-01
   0.0000000000000000e+00   1.1972906401259985e-01
   0.0000000000000000e+00   1.2335721746752712e-01
   0.0000000000000000e+00   1.2698537092245438e-01
   0.0000000000000000e+00   1.3061352437738166e-01
   0.0000000000000000e+00   1.3424167783230892e-01
   0.0000000000000000e+00   1.3786983128723621e-01
   0.0000000000000000e+00   1.4149798474216346e-01
   0.0000000000000000e+00   1.4512613819709072e-01
   0.0000000000000000e+00   1.4875429165201801e-01
   0.0000000000000000e+00   1.5238244510694526e-01
   0.0000000000000000e+00   1.5601059856187255e-01
   0.0000000000000000e+00   1.5963875201679981e-01
   0.0000000000000000e+00   1.6326690547172706e-01
   0.0000000000000000e+00   1.6689505892665435e-01
   0.0000000000000000e+00   1.7052321238158161e-01
   0.0000000000000000e+00   1.7415136583650886e-01
   0.0000000000000000e+00   1.7777951929143615e-01
   0.0000000000000000e+00   1.8140767274636341e-01
   0.0000000000000000e+00   1.8503582620129069e-01
   0.0000000000000000e+00   1.8866397965621795e-01
   0.0000000000000000e+00   1.9229213311114521e-01
   0.0000000000000000e+00   1.9592028656607249e-01
   0.0000000000000000e+00   1.9954844002099975e-01
   0.0000000000000000e+00   2.0317659347592704e-01
   0.0000000000000000e+00   2.0680474693085429e-01
   0.0000000000000000e+00   2.1043290038578155e-01
   0.0000000000000000e+00   2.1406105384070884e-01
   0.0000000000000000e+00   2.1768920729563609e-01
   0.0000000000000000e+00   2.2131736075056335e-01
   0.0000000000000000e+00   2.2494551420549064e-01
   0.0000000000000000e+00   2.2857366766041790e-01
   0.0000000000000000e+00   2.3220182111534518e-01
   0.0000000000000000e+00   2.3582997457027244e-01
   0.0000000000000000e+00   2.3945812802519970e-01
   0.0000000000000000e+00   2.4308628148012698e-01
   0.0000000000000000e+00   2.4671443493505424e-01
   0.0000000000000000e+00   2.5034258838998152e-01
   0.0000000000000000e+00   2.5397074184490875e-01
   0.0000000000000000e+00   2.5759889529983604e-01
   0.0000000000000000e+00   2.6122704875476332e-01
   0.0000000000000000e+00   2.6485520220969061e-01
   0.0000000000000000e+00   2.6848335566461784e-01
   0.0000000000000000e+00   2.7211150911954513e-01
   0.0000000000000000e+00   2.7573966257447241e-01
   0.0000000000000000e+00   2.7936781602939964e-01
   0.0000000000000000e+00   2.8299596948432693e-01
   0.0000000000000000e+00   2.8662412293925421e-01
   0.0000000000000000e+00   2.9025227639418144e-01
   0.0000000000000000e+00   2.9388042984910873e-01
   0.0000000000000000e+00   2.9750858330403601e-01
   0.0000000000000000e+00   3.0113673675896324e-01
   0.0000000000000000e+00   3.0476489021389053e-01
   0.0000000000000000e+00   3.0839304366881781e-01
   0.0000000000000000e+00   3.1202119712374510e-01
   0.0000000000000000e+00   3.1564935057867233e-01
   0.0000000000000000e+00   3.1927750403359961e-01
   0.0000000000000000e+00   3.2290565748852690e-01
   0.0000000000000000e+00   3.2653381094345413e-01
   0.0000000000000000e+00   3.3016196439838141e-01
   0.0000000000000000e+00   3.3379011785330870e-01
   0.0000000000000000e+00   3.3741827130823593e-01
   0.0000000000000000e+00   3.4104642476316321e-01
   0.0000000000000000e+00   3.4467457821809050e-01
   0.0000000000000000e+00   3.4830273167301773e-01
   0.0000000000000000e+00   3.5193088512794501e-01
   0.0000000000000000e+00   3.5555903858287230e-01
   0.0000000000000000e+00   3.5918719203779959e-01
   0.0000000000000000e+00   3.6281534549272682e-01
   0.0000000000000000e+00   3.6644349894765410e-01
   0.0000000000000000e+00   3.7007165240258139e-01
   0.0000000000000000e+00   3.7369980585750862e-01
   0.0000000000000000e+00   3.7732795931243590e-01
   0.0000000000000000e+00   3.8095611276736319e-01
   0.0000000000000000e+00   3.8458426622229042e-01
   0.0000000000000000e+00   3.8821241967721770e-01
   0.0000000000000000e+00   3.9184057313214499e-01
   0.0000000000000000e+00   3.9546872658707222e-01
   0.0000000000000000e+00   3.9909688004199950e-01
   0.0000000000000000e+00   4.0272503349692679e-01
   0.0000000000000000e+00   4.0635318695185407e-01
   0.0000000000000000e+00   4.0998134040678130e-01
   0.0000000000000000e+00   4.1360949386170859e-01
   0.0000000000000000e+00   4.1723764731663587e-01
   0.0000000000000000e+00   4.2086580077156310e-01
   0.0000000000000000e+00   4.2449395422649039e-01
   0.0000000000000000e+00   4.2812210768141767e-01
   0.0000000000000000e+00   4.3175026113634490e-01
   0.0000000000000000e+00   4.3537841459127219e-01
   0.0000000000000000e+00   4.3900656804619947e-01
   0.0000000000000000e+00   4.4263472150112670e-01
   0.0000000000000000e+00   4.4626287495605399e-01
   0.0000000000000000e+00   4.4989102841098128e-01
   0.0000000000000000e+00   4.5351918186590856e-01
   0.0000000000000000e+00   4.5714733532083579e-01
   0.0000000000000000e+00   4.6077548877576308e-01
   0.0000000000000000e+00   4.6440364223069036e-01
   0.0000000000000000e+00   4.6803179568561759e-01
   0.0000000000000000e+00   4.7165994914054488e-01
   0.0000000000000000e+00   4.7528810259547216e-01
   0.0000000000000000e+00   4.7891625605039939e-01
   0.0000000000000000e+00   4.8254440950532668e-01
   0.0000000000000000e+00   4.8617256296025396e-01
   0.0000000000000000e+00   4.8980071641518119e-01
   0.0000000000000000e+00   4.9342886987010848e-01
   0.0000000000000000e+00   4.9705702332503576e-01
   0.0000000000000000e+00   5.0068517677996305e-01
   0.0000000000000000e+00   5.0431333023489033e-01
   0.0000000000000000e+00   5.0794148368981751e-01
   0.0000000000000000e+00   5.1156963714474479e-01
   0.0000000000000000e+00   5.1519779059967208e-01
   0.0000000000000000e+00   5.1882594405459936e-01
   0.0000000000000000e+00   5.2245409750952665e-01
   0.0000000000000000e+00   5.2608225096445393e-01
   0.0000000000000000e+00   5.2971040441938122e-01
   0.0000000000000000e+00   5.3333855787430839e-01
   0.0000000000000000e+00   5.3696671132923568e-01
   0.0000000000000000e+00   5.4059486478416297e-01
   0.0000000000000000e+00   5.4422301823909025e-01
   0.0000000000000000e+00   5.4785117169401754e-01
   0.0000000000000000e+00   5.5147932514894482e-01
   0.0000000000000000e+00   5.5510747860387200e-01
   0.0000000000000000e+00   5.5873563205879928e-01
   0.0000000000000000e+00   5.6236378551372657e-01
   0.0000000000000000e+00   5.6599193896865385e-01
   0.0000000000000000e+00   5.6962009242358114e-01
   0.0000000000000000e+00   5.7324824587850842e-01
   0.0000000000000000e+00   5.7687639933343571e-01
   0.0000000000000000e+00   5.8050455278836288e-01
   0.0000000000000000e+00   5.8413270624329017e-01
   0.0000000000000000e+00   5.8776085969821745e-01
   0.0000000000000000e+00   5.9138901315314474e-01
   0.0000000000000000e+00   5.9501716660807202e-01
   0.0000000000000000e+00   5.9864532006299931e-01
   0.0000000000000000e+00   6.0227347351792648e-01
   0.0000000000000000e+00   6.0590162697285377e-01
   0.0000000000000000e+00   6.0952978042778105e-01
   0.0000000000000000e+00   6.1315793388270834e-01
   0.0000000000000000e+00   6.1678608733763562e-01
   0.0000000000000000e+00   6.2041424079256291e-01
   0.0000000000000000e+00   6.2404239424749020e-01
   0.0000000000000000e+00   6.2767054770241737e-01
   0.0000000000000000e+00   6.3129870115734465e-01
   0.0000000000000000e+00   6.3492685461227194e-01
   0.0000000000000000e+00   6.3855500806719923e-01
   0.0000000000000000e+00   6.4218316152212651e-01
   0.0000000000000000e+00   6.4581131497705380e-01
   0.0000000000000000e+00   6.4943946843198097e-01
   0.0000000000000000e+00   6.5306762188690826e-01
   0.0000000000000000e+00   6.5669577534183554e-01
   0.0000000000000000e+00   6.6032392879676283e-01
   0.0000000000000000e+00   6.6395208225169011e-01
   0.0000000000000000e+00   6.6758023570661740e-01
   0.0000000000000000e+00   6.7120838916154468e-01
   0.0000000000000000e+00   6.7483654261647186e-01
   0.0000000000000000e+00   6.7846469607139914e-01
   0.0000000000000000e+00   6.8209284952632643e-01
   0.0000000000000000e+00   6.8572100298125371e-01
   0.0000000000000000e+00   6.8934915643618100e-01
   0.0000000000000000e+00   6.9297730989110828e-01
   0.0000000000000000e+00   6.9660546334603546e-01
   0.0000000000000000e+00   7.0023361680096274e-01
   0.0000000000000000e+00   7.0386177025589003e-01
   0.0000000000000000e+00   7.0748992371081731e-01
   0.0000000000000000e+00   7.1111807716574460e-01
   0.0000000000000000e+00   7.1474623062067189e-01
   0.0000000000000000e+00   7.1837438407559917e-01
   0.0000000000000000e+00   7.2200253753052634e-01
   0.0000000000000000e+00   7.2563069098545363e-01
   0.0000000000000000e+00   7.2925884444038092e-01
   0.0000000000000000e+00   7.3288699789530820e-01
   0.0000000000000000e+00   7.3651515135023549e-01
   0.0000000000000000e+00   7.4014330480516277e-01
   0.0000000000000000e+00   7.4377145826008995e-01
   0.0000000000000000e+00   7.4739961171501723e-01
   0.0000000000000000e+00   7.5102776516994452e-01
   0.0000000000000000e+00   7.5465591862487180e-01
   5.8479532163742691e-04   7.5828407207979909e-01
   1.7543859649122805e-03   7.6191222553472637e-01
   5.2631578947368420e-03   7.6554037898965366e-01
   1.0526315789473684e-02   7.6916853244458083e-01
   1.7543859649122806e-02   7.7279668589950812e-01
   2.5730994152046785e-02   7.7642483935443540e-01
   3.4502923976608188e-02   7.8005299280936269e-01
   4.2105263157894736e-02   7.8368114626428997e-01
   4.9122807017543860e-02   7.8730929971921726e-01
   5.6725146198830401e-02   7.9093745317414443e-01
   6.3742690058479531e-02   7.9456560662907172e-01
   7.0175438596491224e-02   7.9819376008399900e-01
   7.5438596491228069e-02   8.0182191353892629e-01
   8.3040935672514610e-02   8.0545006699385358e-01
   8.8888888888888892e-02   8.0907822044878086e-01
   9.4152046783625723e-02   8.1270637390370815e-01
   9.9415204678362568e-02   8.1633452735863532e-01
   1.0467836257309943e-01   8.1996268081356261e-01
   1.0818713450292398e-01   8.2359083426848989e-01
   1.1228070175438598e-01   8.2721898772341718e-01
   1.1520467836257309e-01   8.3084714117834446e-01
   1.2046783625730993e-01   8.3447529463327175e-01
   1.2923976608187135e-01   8.3810344808819892e-01
   1.3976608187134504e-01   8.4173160154312621e-01
   1.4853801169590644e-01   8.4535975499805349e-01
   1.6198830409356726e-01   8.4898790845298078e-01
   1.7660818713450291e-01   8.5261606190790806e-01
   1.9298245614035089e-01   8.5624421536283535e-01
   2.1228070175438601e-01   8.5987236881776263e-01
   2.3918128654970763e-01   8.6350052227268981e-01
   2.6959064327485377e-01   8.6712867572761709e-01
   3.0526315789473685e-01   8.7075682918254438e-01
   3.4093567251461987e-01   8.7438498263747166e-01
   3.8187134502923969e-01   8.7801313609239895e-01
   4.2222222222222222e-01   8.8164128954732623e-01
   4.6140350877192987e-01   8.8526944300225341e-01
   5.0233918128654964e-01   8.8889759645718069e-01
   5.4619883040935679e-01   8.9252574991210798e-01
   5.9064327485380119e-01   8.9615390336703526e-01
   6.4736842105263159e-01   8.9978205682196255e-01
   7.1052631578947367e-01   9.0341021027688984e-01
   7.7017543859649118e-01   9.0703836373181712e-01
   8.2456140350877205e-01   9.1066651718674430e-01
   8.7602339181286548e-01   9.1429467064167158e-01
   9.1111111111111109e-01   9.1792282409659887e-01
   9.3391812865497070e-01   9.2155097755152615e-01
   9.5614035087719307e-01   9.2517913100645344e-01
   9.7134502923976607e-01   9.2880728446138072e-01
   9.7426900584795328e-01   9.3243543791630790e-01
   9.6257309941520475e-01   9.3606359137123518e-01
   9.4736842105263153e-01   9.3969174482616247e-01
   9.2807017543859660e-01   9.4331989828108975e-01
   9.0467836257309953e-01   9.4694805173601704e-01
   8.7251461988304102e-01   9.5057620519094432e-01
   8.4912280701754395e-01   9.5420435864587161e-01
   8.2573099415204665e-01   9.5783251210079878e-01
   7.8771929824561415e-01   9.6146066555572607e-01
   7.5263157894736854e-01   9.6508881901065335e-01
   7.1929824561403499e-01   9.6871697246558064e-01
   6.8479532163742685e-01   9.7234512592050792e-01
   6.4736842105263159e-01   9.7597327937543521e-01
   6.0818713450292405e-01   9.7960143283036238e-01
   5.6198830409356737e-01   9.8322958628528967e-01
   5.1929824561403504e-01   9.8685773974021695e-01
   4.7076023391812871e-01   9.9048589319514424e-01
   4.1871345029239770e-01   9.9411404665007153e-01
   3.7602339181286543e-01   9.9774220010499881e-01
   3.3742690058479535e-01   1.0013703535599261e+00
   3.0292397660818715e-01   1.0049985070148533e+00
   2.7426900584795327e-01   1.0086266604697807e+00
   2.5087719298245620e-01   1.0122548139247078e+00
   2.2923976608187133e-01   1.0158829673796350e+00
   2.1111111111111111e-01   1.0195111208345624e+00
   1.9181286549707602e-01   1.0231392742894896e+00
   1.7368421052631580e-01   1.0267674277444170e+00
   1.5906432748538013e-01   1.0303955811993442e+00
   1.4385964912280702e-01   1.0340237346542716e+00
   1.3274853801169589e-01   1.0376518881091987e+00
   1.2163742690058479e-01   1.0412800415641259e+00
   1.1169590643274854e-01   1.0449081950190533e+00
   1.0116959064327485e-01   1.0485363484739805e+00
   9.2397660818713451e-02   1.0521645019289079e+00
   8.1286549707602337e-02   1.0557926553838350e+00
   7.1929824561403510e-02   1.0594208088387624e+00
   6.5497076023391804e-02   1.0630489622936896e+00
   5.9649122807017549e-02   1.0666771157486168e+00
   5.2631578947368418e-02   1.0703052692035442e+00
   4.7368421052631580e-02   1.0739334226584714e+00
   4.3274853801169584e-02   1.0775615761133988e+00
   3.7426900584795322e-02   1.0811897295683259e+00
   3.0994152046783630e-02   1.0848178830232531e+00
   2.5730994152046785e-02   1.0884460364781805e+00
   2.0467836257309940e-02   1.0920741899331077e+00
   1.4619883040935672e-02   1.0957023433880351e+00
   9.3567251461988306e-03   1.0993304968429622e+00
   5.2631578947368429e-03   1.1029586502978896e+00
   2.3391812865497076e-03   1.1065868037528168e+00
   5.8479532163742691e-04   1.1102149572077440e+00
   0.0000000000000000e+00   1.1138431106626714e+00
   0.0000000000000000e+00   1.1174712641175986e+00
   0.0000000000000000e+00   1.1210994175725260e+00
   0.0000000000000000e+00   1.1247275710274531e+00
   0.0000000000000000e+00   1.1283557244823805e+00
   0.0000000000000000e+00   1.1319838779373077e+00
   0.0000000000000000e+00   1.1356120313922349e+00
   0.0000000000000000e+00   1.1392401848471623e+00
   0.0000000000000000e+00   1.1428683383020894e+00
   0.0000000000000000e+00   1.1464964917570168e+00
   0.0000000000000000e+00   1.1501246452119440e+00
   0.0000000000000000e+00   1.1537527986668714e+00
   0.0000000000000000e+00   1.1573809521217986e+00
   0.0000000000000000e+00   1.1610091055767258e+00
   0.0000000000000000e+00   1.1646372590316532e+00
   0.0000000000000000e+00   1.1682654124865803e+00
   0.0000000000000000e+00   1.1718935659415077e+00
   0.0000000000000000e+00   1.1755217193964349e+00
   0.0000000000000000e+00   1.1791498728513621e+00
   0.0000000000000000e+00   1.1827780263062895e+00
   0.0000000000000000e+00   1.1864061797612167e+00
   0.0000000000000000e+00   1.1900343332161440e+00
   0.0000000000000000e+00   1.1936624866710712e+00
   0.0000000000000000e+00   1.1972906401259986e+00
   0.0000000000000000e+00   1.2009187935809258e+00
   0.0000000000000000e+00   1.2045469470358530e+00
   0.0000000000000000e+00   1.2081751004907804e+00
   0.0000000000000000e+00   1.2118032539457075e+00
   0.0000000000000000e+00   1.2154314074006349e+00
   0.0000000000000000e+00   1.2190595608555621e+00
   0.0000000000000000e+00   1.2226877143104895e+00
   0.0000000000000000e+00   1.2263158677654167e+00
   0.0000000000000000e+00   1.2299440212203439e+00
   0.0000000000000000e+00   1.2335721746752712e+00
   0.0000000000000000e+00   1.2372003281301984e+00
   0.0000000000000000e+00   1.2408284815851258e+00
   0.0000000000000000e+00   1.2444566350400530e+00
   0.0000000000000000e+00   1.2480847884949804e+00
   0.0000000000000000e+00   1.2517129419499076e+00
   0.0000000000000000e+00   1.2553410954048347e+00
   0.0000000000000000e+00   1.2589692488597621e+00
   0.0000000000000000e+00   1.2625974023146893e+00
   0.0000000000000000e+00   1.2662255557696167e+00
   0.0000000000000000e+00   1.2698537092245439e+00
   0.0000000000000000e+00   1.2734818626794711e+00
   0.0000000000000000e+00   1.2771100161343985e+00
   0.0000000000000000e+00   1.2807381695893256e+00
   0.0000000000000000e+00   1.2843663230442530e+00
   0.0000000000000000e+00   1.2879944764991802e+00
   0.0000000000000000e+00   1.2916226299541076e+00
   0.0000000000000000e+00   1.2952507834090348e+00
   0.0000000000000000e+00   1.2988789368639619e+00
   0.0000000000000000e+00   1.3025070903188893e+00
   0.0000000000000000e+00   1.3061352437738165e+00
   0.0000000000000000e+00   1.3097633972287439e+00
   0.0000000000000000e+00   1.3133915506836711e+00
   0.0000000000000000e+00   1.3170197041385985e+00
   0.0000000000000000e+00   1.3206478575935257e+00
   0.0000000000000000e+00   1.3242760110484528e+00
   0.0000000000000000e+00   1.3279041645033802e+00
   0.0000000000000000e+00   1.3315323179583074e+00
   0.0000000000000000e+00   1.3351604714132348e+00
   0.0000000000000000e+00   1.3387886248681620e+00
   0.0000000000000000e+00   1.3424167783230894e+00
   0.0000000000000000e+00   1.3460449317780165e+00
   0.0000000000000000e+00   1.3496730852329437e+00
   0.0000000000000000e+00   1.3533012386878711e+00
   0.0000000000000000e+00   1.3569293921427983e+00
   0.0000000000000000e+00   1.3605575455977257e+00
   0.0000000000000000e+00   1.3641856990526529e+00
   0.0000000000000000e+00   1.3678138525075800e+00
   0.0000000000000000e+00   1.3714420059625074e+00
   0.0000000000000000e+00   1.3750701594174346e+00
   0.0000000000000000e+00   1.3786983128723620e+00
   0.0000000000000000e+00   1.3823264663272892e+00
   0.0000000000000000e+00   1.3859546197822166e+00
   0.0000000000000000e+00   1.3895827732371437e+00
   0.0000000000000000e+00   1.3932109266920709e+00
   0.0000000000000000e+00   1.3968390801469983e+00
   0.0000000000000000e+00   1.4004672336019255e+00
   0.0000000000000000e+00   1.4040953870568529e+00
   0.0000000000000000e+00   1.4077235405117801e+00
   0.0000000000000000e+00   1.4113516939667075e+00
   0.0000000000000000e+00   1.4149798474216346e+00
   0.0000000000000000e+00   1.4186080008765618e+00
   0.0000000000000000e+00   1.4222361543314892e+00
   0.0000000000000000e+00   1.4258643077864164e+00
   0.0000000000000000e+00   1.4294924612413438e+00
   0.0000000000000000e+00   1.4331206146962709e+00
   0.0000000000000000e+00   1.4367487681511983e+00
   0.0000000000000000e+00   1.4403769216061255e+00
   0.0000000000000000e+00   1.4440050750610527e+00
   0.0000000000000000e+00   1.4476332285159801e+00
   0.0000000000000000e+00   1.4512613819709073e+00
   0.0000000000000000e+00   1.4548895354258347e+00
   0.0000000000000000e+00   1.4585176888807618e+00
   0.0000000000000000e+00   1.4621458423356890e+00
   0.0000000000000000e+00   1.4657739957906164e+00
   0.0000000000000000e+00   1.4694021492455436e+00
   0.0000000000000000e+00   1.4730303027004710e+00
   0.0000000000000000e+00   1.4766584561553981e+00
   0.0000000000000000e+00   1.4802866096103255e+00
   0.0000000000000000e+00   1.4839147630652527e+00
   0.0000000000000000e+00   1.4875429165201799e+00
   0.0000000000000000e+00   1.4911710699751073e+00
   0.0000000000000000e+00   1.4947992234300345e+00
   0.0000000000000000e+00   1.4984273768849619e+00
   0.0000000000000000e+00   1.5020555303398890e+00
   0.0000000000000000e+00   1.5056836837948164e+00
   0.0000000000000000e+00   1.5093118372497436e+00
   0.0000000000000000e+00   1.5129399907046708e+00
   0.0000000000000000e+00   1.5165681441595982e+00
   0.0000000000000000e+00   1.5201962976145253e+00
   0.0000000000000000e+00   1.5238244510694527e+00
   0.0000000000000000e+00   1.5274526045243799e+00
   0.0000000000000000e+00   1.5310807579793073e+00
   0.0000000000000000e+00   1.5347089114342345e+00
   0.0000000000000000e+00   1.5383370648891617e+00
   0.0000000000000000e+00   1.5419652183440891e+00
   0.0000000000000000e+00   1.5455933717990162e+00
   0.0000000000000000e+00   1.5492215252539436e+00
   0.0000000000000000e+00   1.5528496787088708e+00
   0.0000000000000000e+00   1.5564778321637980e+00
   0.0000000000000000e+00   1.5601059856187254e+00
   0.0000000000000000e+00   1.5637341390736526e+00
   0.0000000000000000e+00   1.5673622925285799e+00
   0.0000000000000000e+00   1.5709904459835071e+00
   0.0000000000000000e+00   1.5746185994384345e+00
   0.0000000000000000e+00   1.5782467528933617e+00
   0.0000000000000000e+00   1.5818749063482889e+00
   0.0000000000000000e+00   1.5855030598032163e+00
   0.0000000000000000e+00   1.5891312132581434e+00
   0.0000000000000000e+00   1.5927593667130708e+00
   0.0000000000000000e+00   1.5963875201679980e+00
   0.0000000000000000e+00   1.6000156736229254e+00
   0.0000000000000000e+00   1.6036438270778526e+00
   0.0000000000000000e+00   1.6072719805327798e+00
   0.0000000000000000e+00   1.6109001339877072e+00
   0.0000000000000000e+00   1.6145282874426343e+00
   0.0000000000000000e+00   1.6181564408975617e+00
   0.0000000000000000e+00   1.6217845943524889e+00
   0.0000000000000000e+00   1.6254127478074163e+00
   0.0000000000000000e+00   1.6290409012623435e+00
   0.0000000000000000e+00   1.6326690547172706e+00
   0.0000000000000000e+00   1.6362972081721980e+00
   0.0000000000000000e+00   1.6399253616271252e+00
   0.0000000000000000e+00   1.6435535150820526e+00
   0.0000000000000000e+00   1.6471816685369798e+00
   0.0000000000000000e+00   1.6508098219919070e+00
   0.0000000000000000e+00   1.6544379754468344e+00
   0.0000000000000000e+00   1.6580661289017615e+00
   0.0000000000000000e+00   1.6616942823566889e+00
   0.0000000000000000e+00   1.6653224358116161e+00
   0.0000000000000000e+00   1.6689505892665435e+00
   0.0000000000000000e+00   1.6725787427214707e+00
   0.0000000000000000e+00   1.6762068961763978e+00
   0.0000000000000000e+00   1.6798350496313252e+00
   0.0000000000000000e+00   1.6834632030862524e+00
   0.0000000000000000e+00   1.6870913565411798e+00
   0.0000000000000000e+00   1.6907195099961070e+00
   0.0000000000000000e+00   1.6943476634510344e+00
   0.0000000000000000e+00   1.6979758169059616e+00
   0.0000000000000000e+00   1.7016039703608887e+00
   0.0000000000000000e+00   1.7052321238158161e+00
   0.0000000000000000e+00   1.7088602772707433e+00
   0.0000000000000000e+00   1.7124884307256707e+00
   0.0000000000000000e+00   1.7161165841805979e+00
   0.0000000000000000e+00   1.7197447376355253e+00
   0.0000000000000000e+00   1.7233728910904524e+00
   0.0000000000000000e+00   1.7270010445453796e+00
   0.0000000000000000e+00   1.7306291980003070e+00
   0.0000000000000000e+00   1.7342573514552342e+00
   0.0000000000000000e+00   1.7378855049101616e+00
   0.0000000000000000e+00   1.7415136583650888e+00
   0.0000000000000000e+00   1.7451418118200159e+00
   0.0000000000000000e+00   1.7487699652749433e+00
   0.0000000000000000e+00   1.7523981187298705e+00
   0.0000000000000000e+00   1.7560262721847979e+00
   0.0000000000000000e+00   1.7596544256397251e+00
   0.0000000000000000e+00   1.7632825790946525e+00
   0.0000000000000000e+00   1.7669107325495796e+00
   0.0000000000000000e+00   1.7705388860045068e+00
   0.0000000000000000e+00   1.7741670394594342e+00
   0.0000000000000000e+00   1.7777951929143614e+00
   0.0000000000000000e+00   1.7814233463692888e+00
   0.0000000000000000e+00   1.7850514998242160e+00
   0.0000000000000000e+00   1.7886796532791434e+00
   0.0000000000000000e+00   1.7923078067340705e+00
   0.0000000000000000e+00   1.7959359601889977e+00
   0.0000000000000000e+00   1.7995641136439251e+00
   0.0000000000000000e+00   1.8031922670988523e+00
   0.0000000000000000e+00   1.8068204205537797e+00
   0.0000000000000000e+00   1.8104485740087068e+00
   0.0000000000000000e+00   1.8140767274636342e+00
   0.0000000000000000e+00   1.8177048809185614e+00
   0.0000000000000000e+00   1.8213330343734886e+00
   0.0000000000000000e+00   1.8249611878284160e+00
   0.0000000000000000e+00   1.8285893412833432e+00
   0.0000000000000000e+00   1.8322174947382706e+00
   0.0000000000000000e+00   1.8358456481931977e+00
   0.0000000000000000e+00   1.8394738016481249e+00
   0.0000000000000000e+00   1.8431019551030523e+00
   0.0000000000000000e+00   1.8467301085579795e+00
   0.0000000000000000e+00   1.8503582620129069e+00
   0.0000000000000000e+00   1.8539864154678340e+00
   0.0000000000000000e+00   1.8576145689227614e+00
   0.0000000000000000e+00   1.8612427223776886e+00
   0.0000000000000000e+00   1.8648708758326158e+00
   0.0000000000000000e+00   1.8684990292875432e+00
   0.0000000000000000e+00   1.8721271827424704e+00
   0.0000000000000000e+00   1.8757553361973978e+00
   0.0000000000000000e+00   1.8793834896523249e+00
   0.0000000000000000e+00   1.8830116431072523e+00
   0.0000000000000000e+00   1.8866397965621795e+00
   0.0000000000000000e+00   1.8902679500171067e+00
   0.0000000000000000e+00   1.8938961034720341e+00
   0.0000000000000000e+00   1.8975242569269613e+00
   0.0000000000000000e+00   1.9011524103818886e+00
   0.0000000000000000e+00   1.9047805638368158e+00
   0.0000000000000000e+00   1.9084087172917432e+00
   0.0000000000000000e+00   1.9120368707466704e+00
   0.0000000000000000e+00   1.9156650242015976e+00
   0.0000000000000000e+00   1.9192931776565250e+00
   0.0000000000000000e+00   1.9229213311114521e+00
   0.0000000000000000e+00   1.9265494845663795e+00
   0.0000000000000000e+00   1.9301776380213067e+00
   0.0000000000000000e+00   1.9338057914762339e+00
   0.0000000000000000e+00   1.9374339449311613e+00
   0.0000000000000000e+00   1.9410620983860885e+00
   0.0000000000000000e+00   1.9446902518410158e+00
   0.0000000000000000e+00   1.9483184052959430e+00
   0.0000000000000000e+00   1.9519465587508704e+00
   0.0000000000000000e+00   1.9555747122057976e+00
   0.0000000000000000e+00   1.9592028656607248e+00
   0.0000000000000000e+00   1.9628310191156522e+00
   0.0000000000000000e+00   1.9664591725705793e+00
   0.0000000000000000e+00   1.9700873260255067e+00
   0.0000000000000000e+00   1.9737154794804339e+00
   0.0000000000000000e+00   1.9773436329353613e+00
   0.0000000000000000e+00   1.9809717863902885e+00
   0.0000000000000000e+00   1.9845999398452157e+00
   0.0000000000000000e+00   1.9882280933001431e+00
   0.0000000000000000e+00   1.9918562467550702e+00
   0.0000000000000000e+00   1.9954844002099976e+00
   0.0000000000000000e+00   1.9991125536649248e+00
   0.0000000000000000e+00   2.0027407071198522e+00
   0.0000000000000000e+00   2.0063688605747791e+00
   0.0000000000000000e+00   2.0099970140297065e+00
   0.0000000000000000e+00   2.0136251674846339e+00
   0.0000000000000000e+00   2.0172533209395613e+00
   0.0000000000000000e+00   2.0208814743944883e+00
   0.0000000000000000e+00   2.0245096278494157e+00
   0.0000000000000000e+00   2.0281377813043431e+00
   0.0000000000000000e+00   2.0317659347592700e+00
   0.0000000000000000e+00   2.0353940882141974e+00
   0.0000000000000000e+00   2.0390222416691248e+00
   0.0000000000000000e+00   2.0426503951240522e+00
   0.0000000000000000e+00   2.0462785485789792e+00
   0.0000000000000000e+00   2.0499067020339066e+00
   0.0000000000000000e+00   2.0535348554888340e+00
   0.0000000000000000e+00   2.0571630089437609e+00
   0.0000000000000000e+00   2.0607911623986883e+00
   0.0000000000000000e+00   2.0644193158536157e+00
   0.0000000000000000e+00   2.0680474693085431e+00
   0.0000000000000000e+00   2.0716756227634701e+00
   0.0000000000000000e+00   2.0753037762183975e+00
   0.0000000000000000e+00   2.0789319296733249e+00
   0.0000000000000000e+00   2.0825600831282518e+00
   0.0000000000000000e+00   2.0861882365831792e+00
   0.0000000000000000e+00   2.0898163900381066e+00
   0.0000000000000000e+00   2.0934445434930340e+00
   0.0000000000000000e+00   2.0970726969479609e+00
   0.0000000000000000e+00   2.1007008504028883e+00
   0.0000000000000000e+00   2.1043290038578157e+00
   0.0000000000000000e+00   2.1079571573127427e+00
   0.0000000000000000e+00   2.1115853107676701e+00
   0.0000000000000000e+00   2.1152134642225975e+00
   0.0000000000000000e+00   2.1188416176775249e+00
   0.0000000000000000e+00   2.1224697711324518e+00
   0.0000000000000000e+00   2.1260979245873792e+00
   0.0000000000000000e+00   2.1297260780423066e+00
   0.0000000000000000e+00   2.1333542314972336e+00
   0.0000000000000000e+00   2.1369823849521610e+00
   0.0000000000000000e+00   2.1406105384070884e+00
   0.0000000000000000e+00   2.1442386918620158e+00
   0.0000000000000000e+00   2.1478668453169427e+00
   0.0000000000000000e+00   2.1514949987718701e+00
   0.0000000000000000e+00   2.1551231522267975e+00
   0.0000000000000000e+00   2.1587513056817245e+00
   0.0000000000000000e+00   2.1623794591366519e+00
   0.0000000000000000e+00   2.1660076125915793e+00
   0.0000000000000000e+00   2.1696357660465062e+00
   0.0000000000000000e+00   2.1732639195014336e+00
   0.0000000000000000e+00   2.1768920729563610e+00


==> Data/ADMHJq011x40F.txt <==
   0.0000000000000000e+00   3.6560197278824517e-03
   0.0000000000000000e+00   7.3120394557649035e-03
   0.0000000000000000e+00   1.0968059183647355e-02
   0.0000000000000000e+00   1.4624078911529807e-02
   0.0000000000000000e+00   1.8280098639412257e-02
   0.0000000000000000e+00   2.1936118367294710e-02
   0.0000000000000000e+00   2.5592138095177162e-02
   0.0000000000000000e+00   2.9248157823059614e-02
   0.0000000000000000e+00   3.2904177550942063e-02
   0.0000000000000000e+00   3.6560197278824515e-02
   0.0000000000000000e+00   4.0216217006706967e-02
   0.0000000000000000e+00   4.3872236734589419e-02
   0.0000000000000000e+00   4.7528256462471871e-02
   0.0000000000000000e+00   5.1184276190354323e-02
   0.0000000000000000e+00   5.4840295918236776e-02
   0.0000000000000000e+00   5.8496315646119228e-02
   0.0000000000000000e+00   6.2152335374001680e-02
   0.0000000000000000e+00   6.5808355101884125e-02
   0.0000000000000000e+00   6.9464374829766584e-02
   0.0000000000000000e+00   7.3120394557649029e-02
   0.0000000000000000e+00   7.6776414285531489e-02
   0.0000000000000000e+00   8.0432434013413934e-02
   0.0000000000000000e+00   8.4088453741296393e-02
   0.0000000000000000e+00   8.7744473469178838e-02
   0.0000000000000000e+00   9.1400493197061297e-02
   0.0000000000000000e+00   9.5056512924943742e-02
   0.0000000000000000e+00   9.8712532652826188e-02
   0.0000000000000000e+00   1.0236855238070865e-01
   0.0000000000000000e+00   1.0602457210859109e-01
   0.0000000000000000e+00   1.0968059183647355e-01
   0.0000000000000000e+00   1.1333661156435600e-01
   0.0000000000000000e+00   1.1699263129223846e-01
   0.0000000000000000e+00   1.2064865102012090e-01
   0.0000000000000000e+00   1.2430467074800336e-01
   0.0000000000000000e+00   1.2796069047588582e-01
   0.0000000000000000e+00   1.3161671020376825e-01
   0.0000000000000000e+00   1.3527272993165071e-01
   0.0000000000000000e+00   1.3892874965953317e-01
   0.0000000000000000e+00   1.4258476938741560e-01
   0.0000000000000000e+00   1.4624078911529806e-01
   0.0000000000000000e+00   1.4989680884318052e-01
   0.0000000000000000e+00   1.5355282857106298e-01
   0.0000000000000000e+00   1.5720884829894541e-01
   0.0000000000000000e+00   1.6086486802682787e-01
   0.0000000000000000e+00   1.6452088775471033e-01
   0.0000000000000000e+00   1.6817690748259279e-01
   0.0000000000000000e+00   1.7183292721047522e-01
   0.0000000000000000e+00   1.7548894693835768e-01
   0.0000000000000000e+00   1.7914496666624014e-01
   0.0000000000000000e+00   1.8280098639412259e-01
   0.0000000000000000e+00   1.8645700612200503e-01
   0.0000000000000000e+00   1.9011302584988748e-01
   0.0000000000000000e+00   1.9376904557776994e-01
   0.0000000000000000e+00   1.9742506530565238e-01
   0.0000000000000000e+00   2.0108108503353483e-01
   0.0000000000000000e+00   2.0473710476141729e-01
   0.0000000000000000e+00   2.0839312448929975e-01
   0.0000000000000000e+00   2.1204914421718218e-01
   0.0000000000000000e+00   2.1570516394506464e-01
   0.0000000000000000e+00   2.1936118367294710e-01
   0.0000000000000000e+00   2.2301720340082956e-01
   0.0000000000000000e+00   2.2667322312871199e-01
   0.0000000000000000e+00   2.3032924285659445e-01
   0.0000000000000000e+00   2.3398526258447691e-01
   0.0000000000000000e+00   2.3764128231235934e-01
   0.0000000000000000e+00   2.4129730204024180e-01
   0.0000000000000000e+00   2.4495332176812426e-01
   0.0000000000000000e+00   2.4860934149600672e-01
   0.0000000000000000e+00   2.5226536122388915e-01
   0.0000000000000000e+00   2.5592138095177164e-01
   0.0000000000000000e+00   2.5957740067965407e-01
   0.0000000000000000e+00   2.6323342040753650e-01
   0.0000000000000000e+00   2.6688944013541899e-01
   0.0000000000000000e+00   2.7054545986330142e-01
   0.0000000000000000e+00   2.7420147959118385e-01
   0.0000000000000000e+00   2.7785749931906634e-01
   0.0000000000000000e+00   2.8151351904694877e-01
   0.0000000000000000e+00   2.8516953877483120e-01
   0.0000000000000000e+00   2.8882555850271369e-01
   0.0000000000000000e+00   2.9248157823059612e-01
   0.0000000000000000e+00   2.9613759795847860e-01
   0.0000000000000000e+00   2.9979361768636104e-01
   0.0000000000000000e+00   3.0344963741424347e-01
   0.0000000000000000e+00   3.0710565714212595e-01
   0.0000000000000000e+00   3.1076167687000839e-01
   0.0000000000000000e+00   3.1441769659789082e-01
   0.0000000000000000e+00   3.1807371632577330e-01
   0.0000000000000000e+00   3.2172973605365573e-01
   0.0000000000000000e+00   3.2538575578153817e-01
   0.0000000000000000e+00   3.2904177550942065e-01
   0.0000000000000000e+00   3.3269779523730308e-01
   0.0000000000000000e+00   3.3635381496518557e-01
   0.0000000000000000e+00   3.4000983469306800e-01
   0.0000000000000000e+00   3.4366585442095043e-01
   0.0000000000000000e+00   3.4732187414883292e-01
   0.0000000000000000e+00   3.5097789387671535e-01
   0.0000000000000000e+00   3.5463391360459778e-01
   0.0000000000000000e+00   3.5828993333248027e-01
   0.0000000000000000e+00   3.6194595306036270e-01
   0.0000000000000000e+00   3.6560197278824519e-01
   0.0000000000000000e+00   3.6925799251612762e-01
   0.0000000000000000e+00   3.7291401224401005e-01
   0.0000000000000000e+00   3.7657003197189254e-01
   0.0000000000000000e+00   3.8022605169977497e-01
   0.0000000000000000e+00   3.8388207142765740e-01
   0.0000000000000000e+00   3.8753809115553989e-01
   0.0000000000000000e+00   3.9119411088342232e-01
   0.0000000000000000e+00   3.9485013061130475e-01
   0.0000000000000000e+00   3.9850615033918724e-01
   0.0000000000000000e+00   4.0216217006706967e-01
   0.0000000000000000e+00   4.0581818979495216e-01
   0.0000000000000000e+00   4.0947420952283459e-01
   0.0000000000000000e+00   4.1313022925071702e-01
   0.0000000000000000e+00   4.1678624897859951e-01
   0.0000000000000000e+00   4.2044226870648194e-01
   0.0000000000000000e+00   4.2409828843436437e-01
   0.0000000000000000e+00   4.2775430816224685e-01
   0.0000000000000000e+00   4.3141032789012929e-01
   0.0000000000000000e+00   4.3506634761801172e-01
   0.0000000000000000e+00   4.3872236734589420e-01
   0.0000000000000000e+00   4.4237838707377664e-01
   0.0000000000000000e+00   4.4603440680165912e-01
   0.0000000000000000e+00   4.4969042652954155e-01
   0.0000000000000000e+00   4.5334644625742399e-01
   0.0000000000000000e+00   4.5700246598530647e-01
   0.0000000000000000e+00   4.6065848571318890e-01
   0.0000000000000000e+00   4.6431450544107133e-01
   0.0000000000000000e+00   4.6797052516895382e-01
   0.0000000000000000e+00   4.7162654489683625e-01
   0.0000000000000000e+00   4.7528256462471868e-01
   0.0000000000000000e+00   4.7893858435260117e-01
   0.0000000000000000e+00   4.8259460408048360e-01
   0.0000000000000000e+00   4.8625062380836609e-01
   0.0000000000000000e+00   4.8990664353624852e-01
   0.0000000000000000e+00   4.9356266326413095e-01
   0.0000000000000000e+00   4.9721868299201344e-01
   0.0000000000000000e+00   5.0087470271989587e-01
   0.0000000000000000e+00   5.0453072244777830e-01
   0.0000000000000000e+00   5.0818674217566073e-01
   0.0000000000000000e+00   5.1184276190354328e-01
   0.0000000000000000e+00   5.1549878163142571e-01
   0.0000000000000000e+00   5.1915480135930814e-01
   0.0000000000000000e+00   5.2281082108719057e-01
   0.0000000000000000e+00   5.2646684081507300e-01
   0.0000000000000000e+00   5.3012286054295543e-01
   0.0000000000000000e+00   5.3377888027083797e-01
   0.0000000000000000e+00   5.3743489999872041e-01
   0.0000000000000000e+00   5.4109091972660284e-01
   0.0000000000000000e+00   5.4474693945448527e-01
   0.0000000000000000e+00   5.4840295918236770e-01
   0.0000000000000000e+00   5.5205897891025024e-01
   0.0000000000000000e+00   5.5571499863813267e-01
   0.0000000000000000e+00   5.5937101836601510e-01
   0.0000000000000000e+00   5.6302703809389754e-01
   0.0000000000000000e+00   5.6668305782177997e-01
   0.0000000000000000e+00   5.7033907754966240e-01
   0.0000000000000000e+00   5.7399509727754494e-01
   0.0000000000000000e+00   5.7765111700542737e-01
   0.0000000000000000e+00   5.8130713673330980e-01
   0.0000000000000000e+00   5.8496315646119224e-01
   0.0000000000000000e+00   5.8861917618907467e-01
   0.0000000000000000e+00   5.9227519591695721e-01
   0.0000000000000000e+00   5.9593121564483964e-01
   0.0000000000000000e+00   5.9958723537272207e-01
   0.0000000000000000e+00   6.0324325510060450e-01
   0.0000000000000000e+00   6.0689927482848693e-01
   0.0000000000000000e+00   6.1055529455636937e-01
   0.0000000000000000e+00   6.1421131428425191e-01
   0.0000000000000000e+00   6.1786733401213434e-01
   0.0000000000000000e+00   6.2152335374001677e-01
   0.0000000000000000e+00   6.2517937346789920e-01
   0.0000000000000000e+00   6.2883539319578163e-01
   0.0000000000000000e+00   6.3249141292366418e-01
   0.0000000000000000e+00   6.3614743265154661e-01
   0.0000000000000000e+00   6.3980345237942904e-01
   0.0000000000000000e+00   6.4345947210731147e-01
   0.0000000000000000e+00   6.4711549183519390e-01
   0.0000000000000000e+00   6.5077151156307633e-01
   0.0000000000000000e+00   6.5442753129095887e-01
   0.0000000000000000e+00   6.5808355101884131e-01
   0.0000000000000000e+00   6.6173957074672374e-01
   0.0000000000000000e+00   6.6539559047460617e-01
   0.0000000000000000e+00   6.6905161020248860e-01
   0.0000000000000000e+00   6.7270762993037114e-01
   0.0000000000000000e+00   6.7636364965825357e-01
   0.0000000000000000e+00   6.8001966938613601e-01
   0.0000000000000000e+00   6.8367568911401844e-01
   0.0000000000000000e+00   6.8733170884190087e-01
   0.0000000000000000e+00   6.9098772856978330e-01
   0.0000000000000000e+00   6.9464374829766584e-01
   0.0000000000000000e+00   6.9829976802554827e-01
   0.0000000000000000e+00   7.0195578775343070e-01
   0.0000000000000000e+00   7.0561180748131314e-01
   0.0000000000000000e+00   7.0926782720919557e-01
   0.0000000000000000e+00   7.1292384693707811e-01
   0.0000000000000000e+00   7.1657986666496054e-01
   7.8740157480314960e-04   7.2023588639284297e-01
   1.5748031496062992e-03   7.2389190612072540e-01
   3.1496062992125984e-03   7.2754792584860783e-01
   5.5118110236220480e-03   7.3120394557649038e-01
   8.6614173228346455e-03   7.3485996530437281e-01
   1.4173228346456691e-02   7.3851598503225524e-01
   1.9685039370078740e-02   7.4217200476013767e-01
   2.5984251968503937e-02   7.4582802448802010e-01
   3.1496062992125991e-02   7.4948404421590253e-01
   3.6220472440944888e-02   7.5314006394378508e-01
   3.7795275590551181e-02   7.5679608367166751e-01
   3.9370078740157480e-02   7.6045210339954994e-01
   3.9370078740157480e-02   7.6410812312743237e-01
   4.0157480314960636e-02   7.6776414285531480e-01
   4.1732283464566935e-02   7.7142016258319734e-01
   4.5669291338582683e-02   7.7507618231107978e-01
   5.1181102362204724e-02   7.7873220203896221e-01
   5.6692913385826771e-02   7.8238822176684464e-01
   6.1417322834645675e-02   7.8604424149472707e-01
   6.5354330708661423e-02   7.8970026122260950e-01
   6.9291338582677164e-02   7.9335628095049204e-01
   7.2440944881889763e-02   7.9701230067837447e-01
   7.8740157480314960e-02   8.0066832040625691e-01
   8.3464566929133871e-02   8.0432434013413934e-01
   8.8188976377952769e-02   8.0798035986202177e-01
   9.1338582677165367e-02   8.1163637958990431e-01
   9.5275590551181108e-02   8.1529239931778674e-01
   9.8425196850393706e-02   8.1894841904566917e-01
   1.0551181102362206e-01   8.2260443877355161e-01
   1.1496062992125985e-01   8.2626045850143404e-01
   1.2598425196850396e-01   8.2991647822931647e-01
   1.4173228346456693e-01   8.3357249795719901e-01
   1.5905511811023623e-01   8.3722851768508144e-01
   1.7952755905511814e-01   8.4088453741296387e-01
   2.0314960629921261e-01   8.4454055714084630e-01
   2.2834645669291340e-01   8.4819657686872874e-01
   2.5275590551181099e-01   8.5185259659661128e-01
   2.8110236220472440e-01   8.5550861632449371e-01
   3.0472440944881896e-01   8.5916463605237614e-01
   3.2677165354330712e-01   8.6282065578025857e-01
   3.6535433070866147e-01   8.6647667550814100e-01
   4.0866141732283467e-01   8.7013269523602343e-01
   4.4409448818897640e-01   8.7378871496390598e-01
   4.8897637795275600e-01   8.7744473469178841e-01
   5.3307086614173227e-01   8.8110075441967084e-01
   5.7401574803149613e-01   8.8475677414755327e-01
   6.1496062992125988e-01   8.8841279387543570e-01
   6.6535433070866135e-01   8.9206881360331824e-01
   7.1574803149606303e-01   8.9572483333120068e-01
   7.5118110236220481e-01   8.9938085305908311e-01
   7.7480314960629926e-01   9.0303687278696554e-01
   7.9842519685039370e-01   9.0669289251484797e-01
   8.1496062992125984e-01   9.1034891224273040e-01
   8.2519685039370083e-01   9.1400493197061294e-01
   8.5826771653543321e-01   9.1766095169849538e-01
   8.8661417322834657e-01   9.2131697142637781e-01
   9.1811023622047250e-01   9.2497299115426024e-01
   9.4330708661417328e-01   9.2862901088214267e-01
   9.6456692913385833e-01   9.3228503061002521e-01
   9.7322834645669298e-01   9.3594105033790764e-01
   9.8661417322834655e-01   9.3959707006579007e-01
   9.8110236220472435e-01   9.4325308979367251e-01
   9.7559055118110238e-01   9.4690910952155494e-01
   9.7165354330708675e-01   9.5056512924943737e-01
   9.7322834645669298e-01   9.5422114897731991e-01
   9.6377952755905527e-01   9.5787716870520234e-01
   9.6535433070866150e-01   9.6153318843308477e-01
   9.6692913385826773e-01   9.6518920816096720e-01
   9.5354330708661428e-01   9.6884522788884964e-01
   9.1968503937007873e-01   9.7250124761673218e-01
   8.7401574803149595e-01   9.7615726734461461e-01
   8.1417322834645678e-01   9.7981328707249704e-01
   7.5669291338582689e-01   9.8346930680037947e-01
   7.0944881889763789e-01   9.8712532652826190e-01
   6.6692913385826791e-01   9.9078134625614434e-01
   6.3543307086614187e-01   9.9443736598402688e-01
   6.0551181102362206e-01   9.9809338571190931e-01
   5.6614173228346454e-01   1.0017494054397917e+00
   5.2519685039370090e-01   1.0054054251676743e+00
   4.9055118110236218e-01   1.0090614448955566e+00
   4.5984251968503942e-01   1.0127174646234391e+00
   4.2677165354330715e-01   1.0163734843513215e+00
   3.9055118110236225e-01   1.0200295040792040e+00
   3.5039370078740162e-01   1.0236855238070866e+00
   3.0708661417322841e-01   1.0273415435349689e+00
   2.5826771653543312e-01   1.0309975632628514e+00
   2.1968503937007874e-01   1.0346535829907337e+00
   1.9291338582677164e-01   1.0383096027186163e+00
   1.6929133858267714e-01   1.0419656224464988e+00
   1.5118110236220472e-01   1.0456216421743811e+00
   1.3937007874015747e-01   1.0492776619022637e+00
   1.2204724409448819e-01   1.0529336816301460e+00
   1.0393700787401575e-01   1.0565897013580285e+00
   9.0551181102362224e-02   1.0602457210859109e+00
   8.0314960629921259e-02   1.0639017408137934e+00
   6.9291338582677164e-02   1.0675577605416759e+00
   6.2204724409448825e-02   1.0712137802695583e+00
   5.8267716535433063e-02   1.0748697999974408e+00
   5.4330708661417322e-02   1.0785258197253231e+00
   4.8818897637795282e-02   1.0821818394532057e+00
   4.5669291338582670e-02   1.0858378591810882e+00
   4.3307086614173228e-02   1.0894938789089705e+00
   4.0944881889763786e-02   1.0931498986368531e+00
   3.9370078740157480e-02   1.0968059183647354e+00
   3.8582677165354337e-02   1.1004619380926179e+00
   3.7795275590551188e-02   1.1041179578205005e+00
   3.7007874015748031e-02   1.1077739775483828e+00
   3.5433070866141732e-02   1.1114299972762653e+00
   3.3858267716535433e-02   1.1150860170041477e+00
   3.3070866141732276e-02   1.1187420367320302e+00
   3.1496062992125984e-02   1.1223980564599128e+00
   2.9921259842519685e-02   1.1260540761877951e+00
   2.9133858267716535e-02   1.1297100959156776e+00
   2.8346456692913385e-02   1.1333661156435599e+00
   2.6771653543307090e-02   1.1370221353714425e+00
   2.5196850393700791e-02   1.1406781550993248e+00
   2.2047244094488192e-02   1.1443341748272073e+00
   1.8897637795275594e-02   1.1479901945550899e+00
   1.3385826771653545e-02   1.1516462142829722e+00
   8.6614173228346473e-03   1.1553022340108547e+00
   4.7244094488188984e-03   1.1589582537387371e+00
   2.3622047244094492e-03   1.1626142734666196e+00
   0.0000000000000000e+00   1.1662702931945022e+00
   0.0000000000000000e+00   1.1699263129223845e+00
   0.0000000000000000e+00   1.1735823326502670e+00
   0.0000000000000000e+00   1.1772383523781493e+00
   0.0000000000000000e+00   1.1808943721060319e+00
   0.0000000000000000e+00   1.1845503918339144e+00
   0.0000000000000000e+00   1.1882064115617967e+00
   0.0000000000000000e+00   1.1918624312896793e+00
   0.0000000000000000e+00   1.1955184510175616e+00
   0.0000000000000000e+00   1.1991744707454441e+00
   0.0000000000000000e+00   1.2028304904733267e+00
   0.0000000000000000e+00   1.2064865102012090e+00
   0.0000000000000000e+00   1.2101425299290915e+00
   0.0000000000000000e+00   1.2137985496569739e+00
   0.0000000000000000e+00   1.2174545693848564e+00
   0.0000000000000000e+00   1.2211105891127387e+00
   0.0000000000000000e+00   1.2247666088406213e+00
   0.0000000000000000e+00   1.2284226285685038e+00
   0.0000000000000000e+00   1.2320786482963861e+00
   0.0000000000000000e+00   1.2357346680242687e+00
   0.0000000000000000e+00   1.2393906877521510e+00
   0.0000000000000000e+00   1.2430467074800335e+00
   0.0000000000000000e+00   1.2467027272079161e+00
   0.0000000000000000e+00   1.2503587469357984e+00
   0.0000000000000000e+00   1.2540147666636809e+00
   0.0000000000000000e+00   1.2576707863915633e+00
   0.0000000000000000e+00   1.2613268061194458e+00
   0.0000000000000000e+00   1.2649828258473284e+00
   0.0000000000000000e+00   1.2686388455752107e+00
   0.0000000000000000e+00   1.2722948653030932e+00
   0.0000000000000000e+00   1.2759508850309755e+00
   0.0000000000000000e+00   1.2796069047588581e+00
   0.0000000000000000e+00   1.2832629244867406e+00
   0.0000000000000000e+00   1.2869189442146229e+00
   0.0000000000000000e+00   1.2905749639425055e+00
   0.0000000000000000e+00   1.2942309836703878e+00
   0.0000000000000000e+00   1.2978870033982703e+00
   0.0000000000000000e+00   1.3015430231261527e+00
   0.0000000000000000e+00   1.3051990428540352e+00
   0.0000000000000000e+00   1.3088550625819177e+00
   0.0000000000000000e+00   1.3125110823098001e+00
   0.0000000000000000e+00   1.3161671020376826e+00
   0.0000000000000000e+00   1.3198231217655649e+00
   0.0000000000000000e+00   1.3234791414934475e+00
   0.0000000000000000e+00   1.3271351612213300e+00
   0.0000000000000000e+00   1.3307911809492123e+00
   0.0000000000000000e+00   1.3344472006770949e+00
   0.0000000000000000e+00   1.3381032204049772e+00
   0.0000000000000000e+00   1.3417592401328597e+00
   0.0000000000000000e+00   1.3454152598607423e+00
   0.0000000000000000e+00   1.3490712795886246e+00
   0.0000000000000000e+00   1.3527272993165071e+00
   0.0000000000000000e+00   1.3563833190443895e+00
   0.0000000000000000e+00   1.3600393387722720e+00
   0.0000000000000000e+00   1.3636953585001546e+00
   0.0000000000000000e+00   1.3673513782280369e+00
   0.0000000000000000e+00   1.3710073979559194e+00
   0.0000000000000000e+00   1.3746634176838017e+00
   0.0000000000000000e+00   1.3783194374116843e+00
   0.0000000000000000e+00   1.3819754571395666e+00
   0.0000000000000000e+00   1.3856314768674491e+00
   0.0000000000000000e+00   1.3892874965953317e+00
   0.0000000000000000e+00   1.3929435163232140e+00
   0.0000000000000000e+00   1.3965995360510965e+00
   0.0000000000000000e+00   1.4002555557789789e+00
   0.0000000000000000e+00   1.4039115755068614e+00
   0.0000000000000000e+00   1.4075675952347440e+00
   0.0000000000000000e+00   1.4112236149626263e+00
   0.0000000000000000e+00   1.4148796346905088e+00
   0.0000000000000000e+00   1.4185356544183911e+00
   0.0000000000000000e+00   1.4221916741462737e+00
   0.0000000000000000e+00   1.4258476938741562e+00
   0.0000000000000000e+00   1.4295037136020385e+00
   0.0000000000000000e+00   1.4331597333299211e+00
   0.0000000000000000e+00   1.4368157530578034e+00
   0.0000000000000000e+00   1.4404717727856859e+00
   0.0000000000000000e+00   1.4441277925135685e+00
   0.0000000000000000e+00   1.4477838122414508e+00
   0.0000000000000000e+00   1.4514398319693333e+00
   0.0000000000000000e+00   1.4550958516972157e+00
   0.0000000000000000e+00   1.4587518714250982e+00
   0.0000000000000000e+00   1.4624078911529808e+00
   0.0000000000000000e+00   1.4660639108808631e+00
   0.0000000000000000e+00   1.4697199306087456e+00
   0.0000000000000000e+00   1.4733759503366279e+00
   0.0000000000000000e+00   1.4770319700645105e+00
   0.0000000000000000e+00   1.4806879897923928e+00
   0.0000000000000000e+00   1.4843440095202753e+00
   0.0000000000000000e+00   1.4880000292481579e+00
   0.0000000000000000e+00   1.4916560489760402e+00
   0.0000000000000000e+00   1.4953120687039227e+00
   0.0000000000000000e+00   1.4989680884318051e+00
   0.0000000000000000e+00   1.5026241081596876e+00
   0.0000000000000000e+00   1.5062801278875702e+00
   0.0000000000000000e+00   1.5099361476154525e+00
   0.0000000000000000e+00   1.5135921673433350e+00
   0.0000000000000000e+00   1.5172481870712173e+00
   0.0000000000000000e+00   1.5209042067990999e+00
   0.0000000000000000e+00   1.5245602265269824e+00
   0.0000000000000000e+00   1.5282162462548647e+00
   0.0000000000000000e+00   1.5318722659827473e+00
   0.0000000000000000e+00   1.5355282857106296e+00
   0.0000000000000000e+00   1.5391843054385121e+00
   0.0000000000000000e+00   1.5428403251663947e+00
   0.0000000000000000e+00   1.5464963448942770e+00
   0.0000000000000000e+00   1.5501523646221596e+00
   0.0000000000000000e+00   1.5538083843500419e+00
   0.0000000000000000e+00   1.5574644040779244e+00
   0.0000000000000000e+00   1.5611204238058067e+00
   0.0000000000000000e+00   1.5647764435336893e+00
   0.0000000000000000e+00   1.5684324632615718e+00
   0.0000000000000000e+00   1.5720884829894541e+00
   0.0000000000000000e+00   1.5757445027173367e+00
   0.0000000000000000e+00   1.5794005224452190e+00
   0.0000000000000000e+00   1.5830565421731015e+00
   0.0000000000000000e+00   1.5867125619009841e+00
   0.0000000000000000e+00   1.5903685816288664e+00
   0.0000000000000000e+00   1.5940246013567489e+00
   0.0000000000000000e+00   1.5976806210846313e+00
   0.0000000000000000e+00   1.6013366408125138e+00
   0.0000000000000000e+00   1.6049926605403964e+00
   0.0000000000000000e+00   1.6086486802682787e+00
   0.0000000000000000e+00   1.6123046999961612e+00
   0.0000000000000000e+00   1.6159607197240435e+00
   0.0000000000000000e+00   1.6196167394519261e+00
   0.0000000000000000e+00   1.6232727591798086e+00
   0.0000000000000000e+00   1.6269287789076909e+00
   0.0000000000000000e+00   1.6305847986355735e+00
   0.0000000000000000e+00   1.6342408183634558e+00
   0.0000000000000000e+00   1.6378968380913383e+00
   0.0000000000000000e+00   1.6415528578192207e+00
   0.0000000000000000e+00   1.6452088775471032e+00
   0.0000000000000000e+00   1.6488648972749858e+00
   0.0000000000000000e+00   1.6525209170028681e+00
   0.0000000000000000e+00   1.6561769367307506e+00
   0.0000000000000000e+00   1.6598329564586329e+00
   0.0000000000000000e+00   1.6634889761865155e+00
   0.0000000000000000e+00   1.6671449959143980e+00
   0.0000000000000000e+00   1.6708010156422803e+00
   0.0000000000000000e+00   1.6744570353701629e+00
   0.0000000000000000e+00   1.6781130550980452e+00
   0.0000000000000000e+00   1.6817690748259277e+00
   0.0000000000000000e+00   1.6854250945538103e+00
   0.0000000000000000e+00   1.6890811142816926e+00
   0.0000000000000000e+00   1.6927371340095752e+00
   0.0000000000000000e+00   1.6963931537374575e+00
   0.0000000000000000e+00   1.7000491734653400e+00
   0.0000000000000000e+00   1.7037051931932226e+00
   0.0000000000000000e+00   1.7073612129211049e+00
   0.0000000000000000e+00   1.7110172326489874e+00
   0.0000000000000000e+00   1.7146732523768697e+00
   0.0000000000000000e+00   1.7183292721047523e+00
   0.0000000000000000e+00   1.7219852918326346e+00
   0.0000000000000000e+00   1.7256413115605171e+00
   0.0000000000000000e+00   1.7292973312883997e+00
   0.0000000000000000e+00   1.7329533510162820e+00
   0.0000000000000000e+00   1.7366093707441645e+00
   0.0000000000000000e+00   1.7402653904720469e+00
   0.0000000000000000e+00   1.7439214101999294e+00
   0.0000000000000000e+00   1.7475774299278120e+00
   0.0000000000000000e+00   1.7512334496556943e+00
   0.0000000000000000e+00   1.7548894693835768e+00
   0.0000000000000000e+00   1.7585454891114591e+00
   0.0000000000000000e+00   1.7622015088393417e+00
   0.0000000000000000e+00   1.7658575285672242e+00
   0.0000000000000000e+00   1.7695135482951065e+00
   0.0000000000000000e+00   1.7731695680229891e+00
   0.0000000000000000e+00   1.7768255877508714e+00
   0.0000000000000000e+00   1.7804816074787539e+00
   0.0000000000000000e+00   1.7841376272066365e+00
   0.0000000000000000e+00   1.7877936469345188e+00
   0.0000000000000000e+00   1.7914496666624014e+00
   0.0000000000000000e+00   1.7951056863902837e+00
   0.0000000000000000e+00   1.7987617061181662e+00
   0.0000000000000000e+00   1.8024177258460485e+00
   0.0000000000000000e+00   1.8060737455739311e+00
   0.0000000000000000e+00   1.8097297653018136e+00
   0.0000000000000000e+00   1.8133857850296959e+00
   0.0000000000000000e+00   1.8170418047575785e+00
   0.0000000000000000e+00   1.8206978244854608e+00
   0.0000000000000000e+00   1.8243538442133433e+00
   0.0000000000000000e+00   1.8280098639412259e+00
   0.0000000000000000e+00   1.8316658836691082e+00
   0.0000000000000000e+00   1.8353219033969908e+00
   0.0000000000000000e+00   1.8389779231248731e+00
   0.0000000000000000e+00   1.8426339428527556e+00
   0.0000000000000000e+00   1.8462899625806382e+00
   0.0000000000000000e+00   1.8499459823085205e+00
   0.0000000000000000e+00   1.8536020020364030e+00
   0.0000000000000000e+00   1.8572580217642853e+00
   0.0000000000000000e+00   1.8609140414921679e+00
   0.0000000000000000e+00   1.8645700612200504e+00
   0.0000000000000000e+00   1.8682260809479327e+00
   0.0000000000000000e+00   1.8718821006758153e+00
   0.0000000000000000e+00   1.8755381204036976e+00
   0.0000000000000000e+00   1.8791941401315801e+00
   0.0000000000000000e+00   1.8828501598594625e+00
   0.0000000000000000e+00   1.8865061795873450e+00
   0.0000000000000000e+00   1.8901621993152276e+00
   0.0000000000000000e+00   1.8938182190431099e+00
   0.0000000000000000e+00   1.8974742387709924e+00
   0.0000000000000000e+00   1.9011302584988747e+00
   0.0000000000000000e+00   1.9047862782267573e+00
   0.0000000000000000e+00   1.9084422979546398e+00
   0.0000000000000000e+00   1.9120983176825221e+00
   0.0000000000000000e+00   1.9157543374104047e+00
   0.0000000000000000e+00   1.9194103571382870e+00
   0.0000000000000000e+00   1.9230663768661695e+00
   0.0000000000000000e+00   1.9267223965940521e+00
   0.0000000000000000e+00   1.9303784163219344e+00
   0.0000000000000000e+00   1.9340344360498170e+00
   0.0000000000000000e+00   1.9376904557776993e+00
   0.0000000000000000e+00   1.9413464755055818e+00
   0.0000000000000000e+00   1.9450024952334644e+00
   0.0000000000000000e+00   1.9486585149613467e+00
   0.0000000000000000e+00   1.9523145346892292e+00
   0.0000000000000000e+00   1.9559705544171115e+00
   0.0000000000000000e+00   1.9596265741449941e+00
   0.0000000000000000e+00   1.9632825938728766e+00
   0.0000000000000000e+00   1.9669386136007589e+00
   0.0000000000000000e+00   1.9705946333286415e+00
   0.0000000000000000e+00   1.9742506530565238e+00
   0.0000000000000000e+00   1.9779066727844064e+00
   0.0000000000000000e+00   1.9815626925122887e+00
   0.0000000000000000e+00   1.9852187122401712e+00
   0.0000000000000000e+00   1.9888747319680538e+00
   0.0000000000000000e+00   1.9925307516959361e+00
   0.0000000000000000e+00   1.9961867714238186e+00
   0.0000000000000000e+00   1.9998427911517009e+00
   0.0000000000000000e+00   2.0034988108795835e+00
   0.0000000000000000e+00   2.0071548306074658e+00
   0.0000000000000000e+00   2.0108108503353486e+00
   0.0000000000000000e+00   2.0144668700632309e+00
   0.0000000000000000e+00   2.0181228897911132e+00
   0.0000000000000000e+00   2.0217789095189955e+00
   0.0000000000000000e+00   2.0254349292468783e+00
   0.0000000000000000e+00   2.0290909489747606e+00
   0.0000000000000000e+00   2.0327469687026429e+00
   0.0000000000000000e+00   2.0364029884305257e+00
   0.0000000000000000e+00   2.0400590081584080e+00
   0.0000000000000000e+00   2.0437150278862903e+00
   0.0000000000000000e+00   2.0473710476141731e+00
   0.0000000000000000e+00   2.0510270673420554e+00
   0.0000000000000000e+00   2.0546830870699377e+00
   0.0000000000000000e+00   2.0583391067978201e+00
   0.0000000000000000e+00   2.0619951265257028e+00
   0.0000000000000000e+00   2.0656511462535851e+00
   0.0000000000000000e+00   2.0693071659814675e+00
   0.0000000000000000e+00   2.0729631857093502e+00
   0.0000000000000000e+00   2.0766192054372326e+00
   0.0000000000000000e+00   2.0802752251651149e+00
   0.0000000000000000e+00   2.0839312448929976e+00
   0.0000000000000000e+00   2.0875872646208800e+00
   0.0000000000000000e+00   2.0912432843487623e+00
   0.0000000000000000e+00   2.0948993040766446e+00
   0.0000000000000000e+00   2.0985553238045274e+00
   0.0000000000000000e+00   2.1022113435324097e+00
   0.0000000000000000e+00   2.1058673632602920e+00
   0.0000000000000000e+00   2.1095233829881748e+00
   0.0000000000000000e+00   2.1131794027160571e+00
   0.0000000000000000e+00   2.1168354224439394e+00
   0.0000000000000000e+00   2.1204914421718217e+00
   0.0000000000000000e+00   2.1241474618997045e+00
   0.0000000000000000e+00   2.1278034816275868e+00
   0.0000000000000000e+00   2.1314595013554691e+00
   0.0000000000000000e+00   2.1351155210833519e+00
   0.0000000000000000e+00   2.1387715408112342e+00
   0.0000000000000000e+00   2.1424275605391165e+00
   0.0000000000000000e+00   2.1460835802669993e+00
   0.0000000000000000e+00   2.1497395999948816e+00
   0.0000000000000000e+00   2.1533956197227639e+00
   0.0000000000000000e+00   2.1570516394506463e+00
   0.0000000000000000e+00   2.1607076591785290e+00
   0.0000000000000000e+00   2.1643636789064113e+00
   0.0000000000000000e+00   2.1680196986342937e+00
   0.0000000000000000e+00   2.1716757183621764e+00
   0.0000000000000000e+00   2.1753317380900588e+00
   0.0000000000000000e+00   2.1789877578179411e+00
   0.0000000000000000e+00   2.1826437775458234e+00
   0.0000000000000000e+00   2.1862997972737062e+00
   0.0000000000000000e+00   2.1899558170015885e+00
   0.0000000000000000e+00   2.1936118367294708e+00


==> Data/LaserHJq011x25F.txt <==
   3.3568311513930849e-04   3.5182155610674263e-03
   3.3568311513930849e-04   7.0364311221348527e-03
   3.3568311513930855e-04   1.0554646683202279e-02
   3.3568311513930855e-04   1.4072862244269705e-02
   3.3568311513930855e-04   1.7591077805337134e-02
   3.3568311513930855e-04   2.1109293366404557e-02
   3.3568311513930855e-04   2.4627508927471984e-02
   3.3568311513930855e-04   2.8145724488539411e-02
   3.3568311513930855e-04   3.1663940049606841e-02
   3.3568311513930855e-04   3.5182155610674268e-02
   3.3568311513930855e-04   3.8700371171741688e-02
   3.3568311513930855e-04   4.2218586732809114e-02
   3.3568311513930855e-04   4.5736802293876541e-02
   3.3568311513930855e-04   4.9255017854943968e-02
   3.3568311513930855e-04   5.2773233416011395e-02
   3.3568311513930855e-04   5.6291448977078822e-02
   3.3568311513930855e-04   5.9809664538146248e-02
   3.3568311513930855e-04   6.3327880099213682e-02
   3.3568311513930855e-04   6.6846095660281102e-02
   3.3568311513930855e-04   7.0364311221348536e-02
   3.3568311513930855e-04   7.3882526782415955e-02
   3.3568311513930855e-04   7.7400742343483375e-02
   3.3568311513930855e-04   8.0918957904550809e-02
   3.3568311513930855e-04   8.4437173465618229e-02
   3.3568311513930855e-04   8.7955389026685663e-02
   3.3568311513930855e-04   9.1473604587753082e-02
   3.3568311513930855e-04   9.4991820148820516e-02
   3.3568311513930855e-04   9.8510035709887936e-02
   3.3568311513930855e-04   1.0202825127095537e-01
   3.3568311513930855e-04   1.0554646683202279e-01
   3.3568311513930855e-04   1.0906468239309022e-01
   3.3568311513930855e-04   1.1258289795415764e-01
   3.3568311513930855e-04   1.1610111351522508e-01
   3.3568311513930855e-04   1.1961932907629250e-01
   3.3568311513930855e-04   1.2313754463735993e-01
   3.3568311513930855e-04   1.2665576019842736e-01
   3.3568311513930855e-04   1.3017397575949477e-01
   3.3568311513930855e-04   1.3369219132056220e-01
   3.3568311513930855e-04   1.3721040688162964e-01
   3.3568311513930855e-04   1.4072862244269707e-01
   3.3568311513930855e-04   1.4424683800376448e-01
   3.3568311513930855e-04   1.4776505356483191e-01
   3.3568311513930855e-04   1.5128326912589934e-01
   3.3568311513930855e-04   1.5480148468696675e-01
   3.3568311513930855e-04   1.5831970024803418e-01
   3.3568311513930855e-04   1.6183791580910162e-01
   3.3568311513930855e-04   1.6535613137016905e-01
   3.3568311513930855e-04   1.6887434693123646e-01
   3.3568311513930855e-04   1.7239256249230389e-01
   3.3568311513930855e-04   1.7591077805337133e-01
   3.3568311513930855e-04   1.7942899361443876e-01
   3.3568311513930855e-04   1.8294720917550616e-01
   3.3568311513930855e-04   1.8646542473657360e-01
   3.3568311513930855e-04   1.8998364029764103e-01
   3.3568311513930855e-04   1.9350185585870847e-01
   3.3568311513930855e-04   1.9702007141977587e-01
   3.3568311513930855e-04   2.0053828698084331e-01
   3.3568311513930855e-04   2.0405650254191074e-01
   3.3568311513930855e-04   2.0757471810297817e-01
   3.3568311513930855e-04   2.1109293366404558e-01
   3.3568311513930855e-04   2.1461114922511301e-01
   3.3568311513930855e-04   2.1812936478618045e-01
   3.3568311513930855e-04   2.2164758034724785e-01
   3.3568311513930855e-04   2.2516579590831529e-01
   3.3568311513930855e-04   2.2868401146938272e-01
   3.3568311513930855e-04   2.3220222703045015e-01
   3.3568311513930855e-04   2.3572044259151756e-01
   3.3568311513930855e-04   2.3923865815258499e-01
   3.3568311513930855e-04   2.4275687371365243e-01
   3.3568311513930855e-04   2.4627508927471986e-01
   3.3568311513930855e-04   2.4979330483578727e-01
   3.3568311513930855e-04   2.5331152039685473e-01
   3.3568311513930855e-04   2.5682973595792213e-01
   3.3568311513930855e-04   2.6034795151898954e-01
   3.3568311513930855e-04   2.6386616708005700e-01
   3.3568311513930855e-04   2.6738438264112441e-01
   3.3568311513930855e-04   2.7090259820219181e-01
   3.3568311513930855e-04   2.7442081376325927e-01
   3.3568311513930855e-04   2.7793902932432668e-01
   3.3568311513930855e-04   2.8145724488539414e-01
   3.3568311513930855e-04   2.8497546044646155e-01
   3.3568311513930855e-04   2.8849367600752895e-01
   3.3568311513930855e-04   2.9201189156859642e-01
   3.3568311513930855e-04   2.9553010712966382e-01
   3.3568311513930855e-04   2.9904832269073123e-01
   3.3568311513930855e-04   3.0256653825179869e-01
   3.3568311513930855e-04   3.0608475381286609e-01
   3.3568311513930855e-04   3.0960296937393350e-01
   3.3568311513930855e-04   3.1312118493500096e-01
   3.3568311513930855e-04   3.1663940049606837e-01
   3.3568311513930855e-04   3.2015761605713583e-01
   3.3568311513930855e-04   3.2367583161820324e-01
   3.3568311513930855e-04   3.2719404717927064e-01
   3.3568311513930855e-04   3.3071226274033810e-01
   3.3568311513930855e-04   3.3423047830140551e-01
   3.3568311513930855e-04   3.3774869386247292e-01
   3.3568311513930855e-04   3.4126690942354038e-01
   3.3568311513930855e-04   3.4478512498460778e-01
   3.3568311513930855e-04   3.4830334054567524e-01
   3.3568311513930855e-04   3.5182155610674265e-01
   3.3568311513930855e-04   3.5533977166781006e-01
   3.3568311513930855e-04   3.5885798722887752e-01
   3.3568311513930855e-04   3.6237620278994492e-01
   3.3568311513930855e-04   3.6589441835101233e-01
   3.3568311513930855e-04   3.6941263391207979e-01
   3.3568311513930855e-04   3.7293084947314720e-01
   3.3568311513930855e-04   3.7644906503421460e-01
   3.3568311513930855e-04   3.7996728059528206e-01
   3.3568311513930855e-04   3.8348549615634947e-01
   3.3568311513930855e-04   3.8700371171741693e-01
   3.3568311513930855e-04   3.9052192727848434e-01
   3.3568311513930855e-04   3.9404014283955174e-01
   3.3568311513930855e-04   3.9755835840061921e-01
   3.3568311513930855e-04   4.0107657396168661e-01
   3.3568311513930855e-04   4.0459478952275402e-01
   3.3568311513930855e-04   4.0811300508382148e-01
   3.3568311513930855e-04   4.1163122064488888e-01
   3.3568311513930855e-04   4.1514943620595635e-01
   3.3568311513930855e-04   4.1866765176702375e-01
   3.3568311513930855e-04   4.2218586732809116e-01
   3.3568311513930855e-04   4.2570408288915862e-01
   3.3568311513930855e-04   4.2922229845022603e-01
   3.3568311513930855e-04   4.3274051401129343e-01
   3.3568311513930855e-04   4.3625872957236089e-01
   3.3568311513930855e-04   4.3977694513342830e-01
   3.3568311513930855e-04   4.4329516069449570e-01
   3.3568311513930855e-04   4.4681337625556317e-01
   3.3568311513930855e-04   4.5033159181663057e-01
   3.3568311513930855e-04   4.5384980737769803e-01
   3.3568311513930855e-04   4.5736802293876544e-01
   3.3568311513930855e-04   4.6088623849983285e-01
   3.3568311513930855e-04   4.6440445406090031e-01
   3.3568311513930855e-04   4.6792266962196771e-01
   3.3568311513930855e-04   4.7144088518303512e-01
   3.3568311513930855e-04   4.7495910074410258e-01
   3.3568311513930855e-04   4.7847731630516999e-01
   3.3568311513930855e-04   4.8199553186623745e-01
   3.3568311513930855e-04   4.8551374742730485e-01
   3.3568311513930855e-04   4.8903196298837226e-01
   3.3568311513930855e-04   4.9255017854943972e-01
   3.3568311513930855e-04   4.9606839411050713e-01
   3.3568311513930855e-04   4.9958660967157453e-01
   3.3568311513930855e-04   5.0310482523264199e-01
   3.3568311513930855e-04   5.0662304079370946e-01
   3.3568311513930855e-04   5.1014125635477681e-01
   3.3568311513930855e-04   5.1365947191584427e-01
   3.3568311513930855e-04   5.1717768747691173e-01
   3.3568311513930855e-04   5.2069590303797908e-01
   3.3568311513930855e-04   5.2421411859904654e-01
   3.3568311513930855e-04   5.2773233416011400e-01
   3.3568311513930855e-04   5.3125054972118135e-01
   3.3568311513930855e-04   5.3476876528224881e-01
   3.3568311513930855e-04   5.3828698084331628e-01
   3.3568311513930855e-04   5.4180519640438363e-01
   3.3568311513930855e-04   5.4532341196545109e-01
   3.3568311513930855e-04   5.4884162752651855e-01
   3.3568311513930855e-04   5.5235984308758590e-01
   3.3568311513930855e-04   5.5587805864865336e-01
   3.3568311513930855e-04   5.5939627420972082e-01
   3.3568311513930855e-04   5.6291448977078828e-01
   3.3568311513930855e-04   5.6643270533185563e-01
   3.3568311513930855e-04   5.6995092089292310e-01
   3.3568311513930855e-04   5.7346913645399056e-01
   3.3568311513930855e-04   5.7698735201505791e-01
   3.3568311513930855e-04   5.8050556757612537e-01
   3.3568311513930855e-04   5.8402378313719283e-01
   3.3568311513930855e-04   5.8754199869826018e-01
   3.3568311513930855e-04   5.9106021425932764e-01
   3.3568311513930855e-04   5.9457842982039510e-01
   3.3568311513930855e-04   5.9809664538146246e-01
   3.3568311513930855e-04   6.0161486094252992e-01
   3.3568311513930855e-04   6.0513307650359738e-01
   3.3568311513930855e-04   6.0865129206466473e-01
   3.3568311513930855e-04   6.1216950762573219e-01
   3.3568311513930855e-04   6.1568772318679965e-01
   3.3568311513930855e-04   6.1920593874786700e-01
   3.3568311513930855e-04   6.2272415430893446e-01
   3.3568311513930855e-04   6.2624236987000192e-01
   3.3568311513930855e-04   6.2976058543106939e-01
   3.3568311513930855e-04   6.3327880099213674e-01
   3.3568311513930855e-04   6.3679701655320420e-01
   3.3568311513930855e-04   6.4031523211427166e-01
   4.6995636119503189e-04   6.4383344767533901e-01
   6.7136623027861698e-04   6.4735166323640647e-01
   8.7277609936220197e-04   6.5086987879747393e-01
   1.0741859684457872e-03   6.5438809435854128e-01
   1.4098690835850957e-03   6.5790630991960874e-01
   1.6112789526686805e-03   6.6142452548067621e-01
   1.7455521987244039e-03   6.6494274104174356e-01
   1.9469620678079893e-03   6.6846095660281102e-01
   2.1483719368915739e-03   6.7197917216387848e-01
   2.3497818059751594e-03   6.7549738772494583e-01
   2.6183282980866062e-03   6.7901560328601329e-01
   2.8197381671701913e-03   6.8253381884708075e-01
   3.0211480362537769e-03   6.8605203440814810e-01
   3.2225579053373611e-03   6.8957024996921557e-01
   3.5582410204766700e-03   6.9308846553028303e-01
   3.7596508895602551e-03   6.9660668109135049e-01
   4.0953340046995636e-03   7.0012489665241784e-01
   4.4981537428667338e-03   7.0364311221348530e-01
   4.7667002349781797e-03   7.0716132777455276e-01
   4.5652903658945955e-03   7.1067954333562011e-01
   4.3638804968110113e-03   7.1419775889668757e-01
   4.2296072507552870e-03   7.1771597445775503e-01
   4.1624706277274253e-03   7.2123419001882239e-01
   4.2967438737831487e-03   7.2475240557988985e-01
   4.6995636119503189e-03   7.2827062114095731e-01
   5.5052030882846593e-03   7.3178883670202466e-01
   6.4451158106747222e-03   7.3530705226309212e-01
   7.3178919100369260e-03   7.3882526782415958e-01
   8.3920778784827132e-03   7.4234348338522693e-01
   9.0634441087613302e-03   7.4586169894629439e-01
   9.5334004699563612e-03   7.4937991450736186e-01
   1.0137630077207116e-02   7.5289813006842921e-01
   1.0473313192346425e-02   7.5641634562949667e-01
   1.0674723061430011e-02   7.5993456119056413e-01
   1.1547499160792212e-02   7.6345277675163159e-01
   1.2890231621349444e-02   7.6697099231269894e-01
   1.3830144343739510e-02   7.7048920787376640e-01
   1.5441423296408192e-02   7.7400742343483386e-01
   1.7388385364216184e-02   7.7752563899590121e-01
   1.9133937562940587e-02   7.8104385455696868e-01
   2.0610943269553542e-02   7.8456207011803614e-01
   2.2289358845250084e-02   7.8808028567910349e-01
   2.5444780127559588e-02   7.9159850124017095e-01
   2.9741524001342737e-02   7.9511671680123841e-01
   3.4978180597515944e-02   7.9863493236230576e-01
   4.2766028868747905e-02   8.0215314792337322e-01
   5.5387713997985893e-02   8.0567136348444068e-01
   6.7338032896945288e-02   8.0918957904550803e-01
   8.1369587109768368e-02   8.1270779460657550e-01
   9.7012420275260150e-02   8.1622601016764296e-01
   1.1540785498489425e-01   8.1974422572871031e-01
   1.3239342061094328e-01   8.2326244128977777e-01
   1.5313863712655251e-01   8.2678065685084523e-01
   1.7656931856327626e-01   8.3029887241191269e-01
   2.0248405505203088e-01   8.3381708797298004e-01
   2.3021148036253777e-01   8.3733530353404750e-01
   2.5793890567304467e-01   8.4085351909511497e-01
   2.9231285666330986e-01   8.4437173465618232e-01
   3.2379993286337699e-01   8.4788995021724978e-01
   3.6153071500503520e-01   8.5140816577831724e-01
   4.0120845921450154e-01   8.5492638133938459e-01
   4.4706277274253103e-01   8.5844459690045205e-01
   4.9801946962067811e-01   8.6196281246151951e-01
   5.5582410204766708e-01   8.6548102802258686e-01
   6.1067472306143000e-01   8.6899924358365432e-01
   6.5921450151057404e-01   8.7251745914472179e-01
   7.0815709969788521e-01   8.7603567470578914e-01
   7.5011748909029885e-01   8.7955389026685660e-01
   7.9073514602215500e-01   8.8307210582792406e-01
   8.2786169855656266e-01   8.8659032138899141e-01
   8.6780798925814029e-01   8.9010853695005887e-01
   9.0077207116482050e-01   8.9362675251112633e-01
   9.3091641490433041e-01   8.9714496807219379e-01
   9.4629070157771067e-01   9.0066318363326114e-01
   9.6213494461228599e-01   9.0418139919432861e-01
   9.7529372272574699e-01   9.0769961475539607e-01
   9.8489425981873124e-01   9.1121783031646342e-01
   9.8516280631084263e-01   9.1473604587753088e-01
   9.8576703591809334e-01   9.1825426143859834e-01
   9.7885196374622352e-01   9.2177247699966569e-01
   9.6408190668009397e-01   9.2529069256073315e-01
   9.3581738838536421e-01   9.2880890812180061e-01
   9.0305471634776768e-01   9.3232712368286796e-01
   8.7129909365558911e-01   9.3584533924393543e-01
   8.2873447465592487e-01   9.3936355480500289e-01
   7.8355152735817379e-01   9.4288177036607024e-01
   7.4407519301779124e-01   9.4639998592713770e-01
   7.0621013763007723e-01   9.4991820148820516e-01
   6.6297415240013424e-01   9.5343641704927251e-01
   6.2813024504867410e-01   9.5695463261033997e-01
   5.9556898288016114e-01   9.6047284817140743e-01
   5.6656596173212492e-01   9.6399106373247490e-01
   5.3219201074185973e-01   9.6750927929354225e-01
   5.0144343739509900e-01   9.7102749485460971e-01
   4.6794226250419602e-01   9.7454571041567717e-01
   4.3517959046659954e-01   9.7806392597674452e-01
   4.0026854649211147e-01   9.8158214153781198e-01
   3.6985565626049011e-01   9.8510035709887944e-01
   3.3930849278281300e-01   9.8861857265994679e-01
   3.0976837865055384e-01   9.9213678822101425e-01
   2.8304800268546487e-01   9.9565500378208172e-01
   2.5901309164149044e-01   9.9917321934314907e-01
   2.3947633434038271e-01   1.0026914349042166e+00
   2.2175226586102720e-01   1.0062096504652840e+00
   2.0839207787848271e-01   1.0097278660263513e+00
   1.9274924471299093e-01   1.0132460815874189e+00
   1.7818059751594495e-01   1.0167642971484863e+00
   1.6267203759650886e-01   1.0202825127095536e+00
   1.5072171869754952e-01   1.0238007282706212e+00
   1.3883853642161800e-01   1.0273189438316885e+00
   1.2870090634441086e-01   1.0308371593927559e+00
   1.1943605236656596e-01   1.0343553749538235e+00
   1.1252098019469620e-01   1.0378735905148908e+00
   1.0480026854649212e-01   1.0413918060759582e+00
   9.7146693521315886e-02   1.0449100216370257e+00
   8.9895938234306833e-02   1.0484282371980931e+00
   8.5062101376300783e-02   1.0519464527591604e+00
   7.8079892581403160e-02   1.0554646683202280e+00
   7.1701913393756297e-02   1.0589828838812954e+00
   6.7539442766028870e-02   1.0625010994423627e+00
   6.4316884860691509e-02   1.0660193150034303e+00
   6.0288687479019804e-02   1.0695375305644976e+00
   5.7871769050016779e-02   1.0730557461255650e+00
   5.6394763343403820e-02   1.0765739616866326e+00
   5.3776435045317220e-02   1.0800921772476999e+00
   5.1896609600537089e-02   1.0836103928087673e+00
   4.9681101040617653e-02   1.0871286083698348e+00
   4.7197045988586775e-02   1.0906468239309022e+00
   4.4243034575360857e-02   1.0941650394919695e+00
   4.1960389392413561e-02   1.0976832550530371e+00
   3.9073514602215510e-02   1.1012014706141044e+00
   3.6992279288351797e-02   1.1047196861751718e+00
   3.5179590466599533e-02   1.1082379017362394e+00
   3.3971131252098025e-02   1.1117561172973067e+00
   3.1889895938234311e-02   1.1152743328583741e+00
   3.0077207116482041e-02   1.1187925484194416e+00
   2.7727425310506881e-02   1.1223107639805090e+00
   2.6049009734810342e-02   1.1258289795415766e+00
   2.3766364551863046e-02   1.1293471951026439e+00
   2.1953675730110780e-02   1.1328654106637113e+00
   1.9872440416247059e-02   1.1363836262247788e+00
   1.8529707955689829e-02   1.1399018417858462e+00
   1.7119838872104731e-02   1.1434200573469135e+00
   1.6045652903658947e-02   1.1469382729079811e+00
   1.5709969788519636e-02   1.1504564884690485e+00
   1.5777106411547497e-02   1.1539747040301158e+00
   1.5374286673380328e-02   1.1574929195911834e+00
   1.5105740181268883e-02   1.1610111351522507e+00
   1.4702920443101711e-02   1.1645293507133181e+00
   1.4300100704934543e-02   1.1680475662743857e+00
   1.3830144343739508e-02   1.1715657818354530e+00
   1.1010406176569319e-02   1.1750839973965204e+00
   8.1235313863712664e-03   1.1786022129575879e+00
   5.7066129573682452e-03   1.1821204285186553e+00
   2.9540114132259143e-03   1.1856386440797226e+00
   3.3568311513930855e-04   1.1891568596407902e+00
   3.3568311513930855e-04   1.1926750752018576e+00
   3.3568311513930855e-04   1.1961932907629249e+00
   3.3568311513930855e-04   1.1997115063239925e+00
   3.3568311513930855e-04   1.2032297218850598e+00
   3.3568311513930855e-04   1.2067479374461272e+00
   3.3568311513930855e-04   1.2102661530071948e+00
   3.3568311513930855e-04   1.2137843685682621e+00
   3.3568311513930855e-04   1.2173025841293295e+00
   3.3568311513930855e-04   1.2208207996903970e+00
   3.3568311513930855e-04   1.2243390152514644e+00
   3.3568311513930855e-04   1.2278572308125317e+00
   3.3568311513930855e-04   1.2313754463735993e+00
   3.3568311513930855e-04   1.2348936619346667e+00
   3.3568311513930855e-04   1.2384118774957340e+00
   3.3568311513930855e-04   1.2419300930568016e+00
   3.3568311513930855e-04   1.2454483086178689e+00
   3.3568311513930855e-04   1.2489665241789363e+00
   3.3568311513930855e-04   1.2524847397400038e+00
   3.3568311513930855e-04   1.2560029553010712e+00
   3.3568311513930855e-04   1.2595211708621388e+00
   3.3568311513930855e-04   1.2630393864232061e+00
   3.3568311513930855e-04   1.2665576019842735e+00
   3.3568311513930855e-04   1.2700758175453410e+00
   3.3568311513930855e-04   1.2735940331064084e+00
   3.3568311513930855e-04   1.2771122486674757e+00
   3.3568311513930855e-04   1.2806304642285433e+00
   3.3568311513930855e-04   1.2841486797896107e+00
   3.3568311513930855e-04   1.2876668953506780e+00
   3.3568311513930855e-04   1.2911851109117456e+00
   3.3568311513930855e-04   1.2947033264728129e+00
   3.3568311513930855e-04   1.2982215420338803e+00
   3.3568311513930855e-04   1.3017397575949479e+00
   3.3568311513930855e-04   1.3052579731560152e+00
   3.3568311513930855e-04   1.3087761887170826e+00
   3.3568311513930855e-04   1.3122944042781501e+00
   3.3568311513930855e-04   1.3158126198392175e+00
   3.3568311513930855e-04   1.3193308354002848e+00
   3.3568311513930855e-04   1.3228490509613524e+00
   3.3568311513930855e-04   1.3263672665224198e+00
   3.3568311513930855e-04   1.3298854820834871e+00
   3.3568311513930855e-04   1.3334036976445547e+00
   3.3568311513930855e-04   1.3369219132056220e+00
   3.3568311513930855e-04   1.3404401287666894e+00
   3.3568311513930855e-04   1.3439583443277570e+00
   3.3568311513930855e-04   1.3474765598888243e+00
   3.3568311513930855e-04   1.3509947754498917e+00
   3.3568311513930855e-04   1.3545129910109592e+00
   3.3568311513930855e-04   1.3580312065720266e+00
   3.3568311513930855e-04   1.3615494221330939e+00
   3.3568311513930855e-04   1.3650676376941615e+00
   3.3568311513930855e-04   1.3685858532552289e+00
   3.3568311513930855e-04   1.3721040688162962e+00
   3.3568311513930855e-04   1.3756222843773638e+00
   3.3568311513930855e-04   1.3791404999384311e+00
   3.3568311513930855e-04   1.3826587154994985e+00
   3.3568311513930855e-04   1.3861769310605661e+00
   3.3568311513930855e-04   1.3896951466216334e+00
   3.3568311513930855e-04   1.3932133621827010e+00
   3.3568311513930855e-04   1.3967315777437683e+00
   3.3568311513930855e-04   1.4002497933048357e+00
   3.3568311513930855e-04   1.4037680088659032e+00
   3.3568311513930855e-04   1.4072862244269706e+00
   3.3568311513930855e-04   1.4108044399880380e+00
   3.3568311513930855e-04   1.4143226555491055e+00
   3.3568311513930855e-04   1.4178408711101729e+00
   3.3568311513930855e-04   1.4213590866712402e+00
   3.3568311513930855e-04   1.4248773022323078e+00
   3.3568311513930855e-04   1.4283955177933751e+00
   3.3568311513930855e-04   1.4319137333544425e+00
   3.3568311513930855e-04   1.4354319489155101e+00
   3.3568311513930855e-04   1.4389501644765774e+00
   3.3568311513930855e-04   1.4424683800376448e+00
   3.3568311513930855e-04   1.4459865955987123e+00
   3.3568311513930855e-04   1.4495048111597797e+00
   3.3568311513930855e-04   1.4530230267208470e+00
   3.3568311513930855e-04   1.4565412422819146e+00
   3.3568311513930855e-04   1.4600594578429820e+00
   3.3568311513930855e-04   1.4635776734040493e+00
   3.3568311513930855e-04   1.4670958889651169e+00
   3.3568311513930855e-04   1.4706141045261842e+00
   3.3568311513930855e-04   1.4741323200872516e+00
   3.3568311513930855e-04   1.4776505356483192e+00
   3.3568311513930855e-04   1.4811687512093865e+00
   3.3568311513930855e-04   1.4846869667704539e+00
   3.3568311513930855e-04   1.4882051823315214e+00
   3.3568311513930855e-04   1.4917233978925888e+00
   3.3568311513930855e-04   1.4952416134536561e+00
   3.3568311513930855e-04   1.4987598290147237e+00
   3.3568311513930855e-04   1.5022780445757911e+00
   3.3568311513930855e-04   1.5057962601368584e+00
   3.3568311513930855e-04   1.5093144756979260e+00
   3.3568311513930855e-04   1.5128326912589933e+00
   3.3568311513930855e-04   1.5163509068200607e+00
   3.3568311513930855e-04   1.5198691223811283e+00
   3.3568311513930855e-04   1.5233873379421956e+00
   3.3568311513930855e-04   1.5269055535032632e+00
   3.3568311513930855e-04   1.5304237690643305e+00
   3.3568311513930855e-04   1.5339419846253979e+00
   3.3568311513930855e-04   1.5374602001864655e+00
   3.3568311513930855e-04   1.5409784157475328e+00
   3.3568311513930855e-04   1.5444966313086002e+00
   3.3568311513930855e-04   1.5480148468696677e+00
   3.3568311513930855e-04   1.5515330624307351e+00
   3.3568311513930855e-04   1.5550512779918024e+00
   3.3568311513930855e-04   1.5585694935528700e+00
   3.3568311513930855e-04   1.5620877091139374e+00
   3.3568311513930855e-04   1.5656059246750047e+00
   3.3568311513930855e-04   1.5691241402360723e+00
   3.3568311513930855e-04   1.5726423557971396e+00
   3.3568311513930855e-04   1.5761605713582070e+00
   3.3568311513930855e-04   1.5796787869192745e+00
   3.3568311513930855e-04   1.5831970024803419e+00
   3.3568311513930855e-04   1.5867152180414092e+00
   3.3568311513930855e-04   1.5902334336024768e+00
   3.3568311513930855e-04   1.5937516491635442e+00
   3.3568311513930855e-04   1.5972698647246115e+00
   3.3568311513930855e-04   1.6007880802856791e+00
   3.3568311513930855e-04   1.6043062958467464e+00
   3.3568311513930855e-04   1.6078245114078138e+00
   3.3568311513930855e-04   1.6113427269688814e+00
   3.3568311513930855e-04   1.6148609425299487e+00
   3.3568311513930855e-04   1.6183791580910161e+00
   3.3568311513930855e-04   1.6218973736520836e+00
   3.3568311513930855e-04   1.6254155892131510e+00
   3.3568311513930855e-04   1.6289338047742183e+00
   3.3568311513930855e-04   1.6324520203352859e+00
   3.3568311513930855e-04   1.6359702358963533e+00
   3.3568311513930855e-04   1.6394884514574206e+00
   3.3568311513930855e-04   1.6430066670184882e+00
   3.3568311513930855e-04   1.6465248825795555e+00
   3.3568311513930855e-04   1.6500430981406229e+00
   3.3568311513930855e-04   1.6535613137016905e+00
   3.3568311513930855e-04   1.6570795292627578e+00
   3.3568311513930855e-04   1.6605977448238254e+00
   3.3568311513930855e-04   1.6641159603848927e+00
   3.3568311513930855e-04   1.6676341759459601e+00
   3.3568311513930855e-04   1.6711523915070277e+00
   3.3568311513930855e-04   1.6746706070680950e+00
   3.3568311513930855e-04   1.6781888226291624e+00
   3.3568311513930855e-04   1.6817070381902299e+00
   3.3568311513930855e-04   1.6852252537512973e+00
   3.3568311513930855e-04   1.6887434693123646e+00
   3.3568311513930855e-04   1.6922616848734322e+00
   3.3568311513930855e-04   1.6957799004344996e+00
   3.3568311513930855e-04   1.6992981159955669e+00
   3.3568311513930855e-04   1.7028163315566345e+00
   3.3568311513930855e-04   1.7063345471177018e+00
   3.3568311513930855e-04   1.7098527626787692e+00
   3.3568311513930855e-04   1.7133709782398368e+00
   3.3568311513930855e-04   1.7168891938009041e+00
   3.3568311513930855e-04   1.7204074093619715e+00
   3.3568311513930855e-04   1.7239256249230390e+00
   3.3568311513930855e-04   1.7274438404841064e+00
   3.3568311513930855e-04   1.7309620560451737e+00
   3.3568311513930855e-04   1.7344802716062413e+00
   3.3568311513930855e-04   1.7379984871673086e+00
   3.3568311513930855e-04   1.7415167027283760e+00
   3.3568311513930855e-04   1.7450349182894436e+00
   3.3568311513930855e-04   1.7485531338505109e+00
   3.3568311513930855e-04   1.7520713494115783e+00
   3.3568311513930855e-04   1.7555895649726458e+00
   3.3568311513930855e-04   1.7591077805337132e+00
   3.3568311513930855e-04   1.7626259960947805e+00
   3.3568311513930855e-04   1.7661442116558481e+00
   3.3568311513930855e-04   1.7696624272169155e+00
   3.3568311513930855e-04   1.7731806427779828e+00
   3.3568311513930855e-04   1.7766988583390504e+00
   3.3568311513930855e-04   1.7802170739001177e+00
   3.3568311513930855e-04   1.7837352894611851e+00
   3.3568311513930855e-04   1.7872535050222527e+00
   3.3568311513930855e-04   1.7907717205833200e+00
   3.3568311513930855e-04   1.7942899361443876e+00
   3.3568311513930855e-04   1.7978081517054549e+00
   3.3568311513930855e-04   1.8013263672665223e+00
   3.3568311513930855e-04   1.8048445828275899e+00
   3.3568311513930855e-04   1.8083627983886572e+00
   3.3568311513930855e-04   1.8118810139497246e+00
   3.3568311513930855e-04   1.8153992295107921e+00
   3.3568311513930855e-04   1.8189174450718595e+00
   3.3568311513930855e-04   1.8224356606329268e+00
   3.3568311513930855e-04   1.8259538761939944e+00
   3.3568311513930855e-04   1.8294720917550618e+00
   3.3568311513930855e-04   1.8329903073161291e+00
   3.3568311513930855e-04   1.8365085228771967e+00
   3.3568311513930855e-04   1.8400267384382640e+00
   3.3568311513930855e-04   1.8435449539993314e+00
   3.3568311513930855e-04   1.8470631695603990e+00
   3.3568311513930855e-04   1.8505813851214663e+00
   3.3568311513930855e-04   1.8540996006825337e+00
   3.3568311513930855e-04   1.8576178162436012e+00
   3.3568311513930855e-04   1.8611360318046686e+00
   3.3568311513930855e-04   1.8646542473657359e+00
   3.3568311513930855e-04   1.8681724629268035e+00
   3.3568311513930855e-04   1.8716906784878709e+00
   3.3568311513930855e-04   1.8752088940489382e+00
   3.3568311513930855e-04   1.8787271096100058e+00
   3.3568311513930855e-04   1.8822453251710731e+00
   3.3568311513930855e-04   1.8857635407321405e+00
   3.3568311513930855e-04   1.8892817562932080e+00
   3.3568311513930855e-04   1.8927999718542754e+00
   3.3568311513930855e-04   1.8963181874153427e+00
   3.3568311513930855e-04   1.8998364029764103e+00
   3.3568311513930855e-04   1.9033546185374777e+00
   3.3568311513930855e-04   1.9068728340985450e+00
   3.3568311513930855e-04   1.9103910496596126e+00
   3.3568311513930855e-04   1.9139092652206799e+00
   3.3568311513930855e-04   1.9174274807817473e+00
   3.3568311513930855e-04   1.9209456963428149e+00
   3.3568311513930855e-04   1.9244639119038822e+00
   3.3568311513930855e-04   1.9279821274649498e+00
   3.3568311513930855e-04   1.9315003430260171e+00
   3.3568311513930855e-04   1.9350185585870845e+00
   3.3568311513930855e-04   1.9385367741481521e+00
   3.3568311513930855e-04   1.9420549897092194e+00
   3.3568311513930855e-04   1.9455732052702868e+00
   3.3568311513930855e-04   1.9490914208313543e+00
   3.3568311513930855e-04   1.9526096363924217e+00
   3.3568311513930855e-04   1.9561278519534890e+00
   3.3568311513930855e-04   1.9596460675145566e+00
   3.3568311513930855e-04   1.9631642830756240e+00
   3.3568311513930855e-04   1.9666824986366913e+00
   3.3568311513930855e-04   1.9702007141977589e+00
   3.3568311513930855e-04   1.9737189297588262e+00
   3.3568311513930855e-04   1.9772371453198936e+00
   3.3568311513930855e-04   1.9807553608809612e+00
   3.3568311513930855e-04   1.9842735764420285e+00
   3.3568311513930855e-04   1.9877917920030959e+00
   3.3568311513930855e-04   1.9913100075641634e+00
   3.3568311513930855e-04   1.9948282231252308e+00
   3.3568311513930855e-04   1.9983464386862981e+00
   3.3568311513930855e-04   2.0018646542473655e+00
   3.3568311513930855e-04   2.0053828698084333e+00
   3.3568311513930855e-04   2.0089010853695006e+00
   3.3568311513930855e-04   2.0124193009305680e+00
   3.3568311513930855e-04   2.0159375164916353e+00
   3.3568311513930855e-04   2.0194557320527027e+00
   3.3568311513930855e-04   2.0229739476137700e+00
   3.3568311513930855e-04   2.0264921631748378e+00
   3.3568311513930855e-04   2.0300103787359052e+00
   3.3568311513930855e-04   2.0335285942969725e+00
   3.3568311513930855e-04   2.0370468098580399e+00
   3.3568311513930855e-04   2.0405650254191072e+00
   3.3568311513930855e-04   2.0440832409801746e+00
   3.3568311513930855e-04   2.0476014565412424e+00
   3.3568311513930855e-04   2.0511196721023097e+00
   3.3568311513930855e-04   2.0546378876633771e+00
   3.3568311513930855e-04   2.0581561032244444e+00
   3.3568311513930855e-04   2.0616743187855118e+00
   3.3568311513930855e-04   2.0651925343465791e+00
   3.3568311513930855e-04   2.0687107499076469e+00
   3.3568311513930855e-04   2.0722289654687143e+00
   3.3568311513930855e-04   2.0757471810297816e+00
   3.3568311513930855e-04   2.0792653965908490e+00
   3.3568311513930855e-04   2.0827836121519163e+00
   3.3568311513930855e-04   2.0863018277129837e+00
   3.3568311513930855e-04   2.0898200432740515e+00
   3.3568311513930855e-04   2.0933382588351188e+00
   3.3568311513930855e-04   2.0968564743961862e+00
   3.3568311513930855e-04   2.1003746899572535e+00
   3.3568311513930855e-04   2.1038929055183209e+00
   3.3568311513930849e-04   2.1074111210793882e+00
   3.3568311513930849e-04   2.1109293366404560e+00


==> Data/LaserHJq011x30F.txt <==
   3.8138825324180017e-04   3.6281534549272684e-03
   3.8138825324180017e-04   7.2563069098545369e-03
   3.8138825324180017e-04   1.0884460364781804e-02
   3.8138825324180017e-04   1.4512613819709074e-02
   3.8138825324180017e-04   1.8140767274636340e-02
   3.8138825324180017e-04   2.1768920729563608e-02
   3.8138825324180017e-04   2.5397074184490880e-02
   3.8138825324180017e-04   2.9025227639418148e-02
   3.8138825324180017e-04   3.2653381094345416e-02
   3.8138825324180017e-04   3.6281534549272680e-02
   3.8138825324180017e-04   3.9909688004199952e-02
   3.8138825324180017e-04   4.3537841459127216e-02
   3.8138825324180017e-04   4.7165994914054488e-02
   3.8138825324180017e-04   5.0794148368981759e-02
   3.8138825324180017e-04   5.4422301823909024e-02
   3.8138825324180017e-04   5.8050455278836295e-02
   3.8138825324180017e-04   6.1678608733763560e-02
   3.8138825324180017e-04   6.5306762188690831e-02
   3.8138825324180017e-04   6.8934915643618103e-02
   3.8138825324180017e-04   7.2563069098545360e-02
   3.8138825324180017e-04   7.6191222553472632e-02
   3.8138825324180017e-04   7.9819376008399903e-02
   3.8138825324180017e-04   8.3447529463327175e-02
   3.8138825324180017e-04   8.7075682918254432e-02
   3.8138825324180017e-04   9.0703836373181704e-02
   3.8138825324180017e-04   9.4331989828108975e-02
   3.8138825324180017e-04   9.7960143283036247e-02
   3.8138825324180017e-04   1.0158829673796352e-01
   3.8138825324180017e-04   1.0521645019289078e-01
   3.8138825324180017e-04   1.0884460364781805e-01
   3.8138825324180017e-04   1.1247275710274532e-01
   3.8138825324180017e-04   1.1610091055767259e-01
   3.8138825324180017e-04   1.1972906401259985e-01
   3.8138825324180017e-04   1.2335721746752712e-01
   3.8138825324180017e-04   1.2698537092245438e-01
   3.8138825324180017e-04   1.3061352437738166e-01
   3.8138825324180017e-04   1.3424167783230892e-01
   3.8138825324180017e-04   1.3786983128723621e-01
   3.8138825324180017e-04   1.4149798474216346e-01
   3.8138825324180017e-04   1.4512613819709072e-01
   3.8138825324180017e-04   1.4875429165201801e-01
   3.8138825324180017e-04   1.5238244510694526e-01
   3.8138825324180017e-04   1.5601059856187255e-01
   3.8138825324180017e-04   1.5963875201679981e-01
   3.8138825324180017e-04   1.6326690547172706e-01
   3.8138825324180017e-04   1.6689505892665435e-01
   3.8138825324180017e-04   1.7052321238158161e-01
   3.8138825324180017e-04   1.7415136583650886e-01
   3.8138825324180017e-04   1.7777951929143615e-01
   3.8138825324180017e-04   1.8140767274636341e-01
   3.8138825324180017e-04   1.8503582620129069e-01
   3.8138825324180017e-04   1.8866397965621795e-01
   3.8138825324180017e-04   1.9229213311114521e-01
   3.8138825324180017e-04   1.9592028656607249e-01
   3.8138825324180017e-04   1.9954844002099975e-01
   3.8138825324180017e-04   2.0317659347592704e-01
   3.8138825324180017e-04   2.0680474693085429e-01
   3.8138825324180017e-04   2.1043290038578155e-01
   3.8138825324180017e-04   2.1406105384070884e-01
   3.8138825324180017e-04   2.1768920729563609e-01
   3.8138825324180017e-04   2.2131736075056335e-01
   3.8138825324180017e-04   2.2494551420549064e-01
   3.8138825324180017e-04   2.2857366766041790e-01
   3.8138825324180017e-04   2.3220182111534518e-01
   3.8138825324180017e-04   2.3582997457027244e-01
   3.8138825324180017e-04   2.3945812802519970e-01
   3.8138825324180017e-04   2.4308628148012698e-01
   3.8138825324180017e-04   2.4671443493505424e-01
   3.8138825324180017e-04   2.5034258838998152e-01
   3.8138825324180017e-04   2.5397074184490875e-01
   3.8138825324180017e-04   2.5759889529983604e-01
   3.8138825324180017e-04   2.6122704875476332e-01
   3.8138825324180017e-04   2.6485520220969061e-01
   3.8138825324180017e-04   2.6848335566461784e-01
   3.8138825324180017e-04   2.7211150911954513e-01
   3.8138825324180017e-04   2.7573966257447241e-01
   3.8138825324180017e-04   2.7936781602939964e-01
   3.8138825324180017e-04   2.8299596948432693e-01
   3.8138825324180017e-04   2.8662412293925421e-01
   3.8138825324180017e-04   2.9025227639418144e-01
   3.8138825324180017e-04   2.9388042984910873e-01
   3.8138825324180017e-04   2.9750858330403601e-01
   3.8138825324180017e-04   3.0113673675896324e-01
   3.8138825324180017e-04   3.0476489021389053e-01
   3.8138825324180017e-04   3.0839304366881781e-01
   3.8138825324180017e-04   3.1202119712374510e-01
   3.8138825324180017e-04   3.1564935057867233e-01
   3.8138825324180017e-04   3.1927750403359961e-01
   3.8138825324180017e-04   3.2290565748852690e-01
   3.8138825324180017e-04   3.2653381094345413e-01
   3.8138825324180017e-04   3.3016196439838141e-01
   3.8138825324180017e-04   3.3379011785330870e-01
   3.8138825324180017e-04   3.3741827130823593e-01
   3.8138825324180017e-04   3.4104642476316321e-01
   3.8138825324180017e-04   3.4467457821809050e-01
   3.8138825324180017e-04   3.4830273167301773e-01
   3.8138825324180017e-04   3.5193088512794501e-01
   3.8138825324180017e-04   3.5555903858287230e-01
   3.8138825324180017e-04   3.5918719203779959e-01
   3.8138825324180017e-04   3.6281534549272682e-01
   3.8138825324180017e-04   3.6644349894765410e-01
   3.8138825324180017e-04   3.7007165240258139e-01
   3.8138825324180017e-04   3.7369980585750862e-01
   3.8138825324180017e-04   3.7732795931243590e-01
   3.8138825324180017e-04   3.8095611276736319e-01
   3.8138825324180017e-04   3.8458426622229042e-01
   3.8138825324180017e-04   3.8821241967721770e-01
   3.8138825324180017e-04   3.9184057313214499e-01
   3.8138825324180017e-04   3.9546872658707222e-01
   3.8138825324180017e-04   3.9909688004199950e-01
   3.8138825324180017e-04   4.0272503349692679e-01
   3.8138825324180017e-04   4.0635318695185407e-01
   3.8138825324180017e-04   4.0998134040678130e-01
   3.8138825324180017e-04   4.1360949386170859e-01
   3.8138825324180017e-04   4.1723764731663587e-01
   3.8138825324180017e-04   4.2086580077156310e-01
   3.8138825324180017e-04   4.2449395422649039e-01
   3.8138825324180017e-04   4.2812210768141767e-01
   3.8138825324180017e-04   4.3175026113634490e-01
   3.8138825324180017e-04   4.3537841459127219e-01
   3.8138825324180017e-04   4.3900656804619947e-01
   3.8138825324180017e-04   4.4263472150112670e-01
   3.8138825324180017e-04   4.4626287495605399e-01
   3.8138825324180017e-04   4.4989102841098128e-01
   3.8138825324180017e-04   4.5351918186590856e-01
   3.8138825324180017e-04   4.5714733532083579e-01
   3.8138825324180017e-04   4.6077548877576308e-01
   3.8138825324180017e-04   4.6440364223069036e-01
   3.8138825324180017e-04   4.6803179568561759e-01
   3.8138825324180017e-04   4.7165994914054488e-01
   3.8138825324180017e-04   4.7528810259547216e-01
   3.8138825324180017e-04   4.7891625605039939e-01
   3.8138825324180017e-04   4.8254440950532668e-01
   3.8138825324180017e-04   4.8617256296025396e-01
   3.8138825324180017e-04   4.8980071641518119e-01
   3.8138825324180017e-04   4.9342886987010848e-01
   3.8138825324180017e-04   4.9705702332503576e-01
   3.8138825324180017e-04   5.0068517677996305e-01
   3.8138825324180017e-04   5.0431333023489033e-01
   3.8138825324180017e-04   5.0794148368981751e-01
   3.8138825324180017e-04   5.1156963714474479e-01
   3.8138825324180017e-04   5.1519779059967208e-01
   3.8138825324180017e-04   5.1882594405459936e-01
   3.8138825324180017e-04   5.2245409750952665e-01
   3.8138825324180017e-04   5.2608225096445393e-01
   3.8138825324180017e-04   5.2971040441938122e-01
   3.8138825324180017e-04   5.3333855787430839e-01
   3.8138825324180017e-04   5.3696671132923568e-01
   3.8138825324180017e-04   5.4059486478416297e-01
   3.8138825324180017e-04   5.4422301823909025e-01
   3.8138825324180017e-04   5.4785117169401754e-01
   3.8138825324180017e-04   5.5147932514894482e-01
   3.8138825324180017e-04   5.5510747860387200e-01
   3.8138825324180017e-04   5.5873563205879928e-01
   3.8138825324180017e-04   5.6236378551372657e-01
   3.8138825324180017e-04   5.6599193896865385e-01
   3.8138825324180017e-04   5.6962009242358114e-01
   3.8138825324180017e-04   5.7324824587850842e-01
   3.8138825324180017e-04   5.7687639933343571e-01
   3.8138825324180017e-04   5.8050455278836288e-01
   3.8138825324180017e-04   5.8413270624329017e-01
   3.8138825324180017e-04   5.8776085969821745e-01
   3.8138825324180017e-04   5.9138901315314474e-01
   3.8138825324180017e-04   5.9501716660807202e-01
   3.8138825324180017e-04   5.9864532006299931e-01
   3.8138825324180017e-04   6.0227347351792648e-01
   3.8138825324180017e-04   6.0590162697285377e-01
   3.8138825324180017e-04   6.0952978042778105e-01
   3.8138825324180017e-04   6.1315793388270834e-01
   3.8138825324180017e-04   6.1678608733763562e-01
   3.8138825324180017e-04   6.2041424079256291e-01
   3.8138825324180017e-04   6.2404239424749020e-01
   3.8138825324180017e-04   6.2767054770241737e-01
   3.8138825324180017e-04   6.3129870115734465e-01
   3.8138825324180017e-04   6.3492685461227194e-01
   3.8138825324180017e-04   6.3855500806719923e-01
   3.8138825324180017e-04   6.4218316152212651e-01
   3.8138825324180017e-04   6.4581131497705380e-01
   3.8138825324180017e-04   6.4943946843198097e-01
   3.8138825324180017e-04   6.5306762188690826e-01
   3.8138825324180017e-04   6.5669577534183554e-01
   3.8138825324180017e-04   6.6032392879676283e-01
   3.8138825324180017e-04   6.6395208225169011e-01
   3.8138825324180017e-04   6.6758023570661740e-01
   3.8138825324180017e-04   6.7120838916154468e-01
   3.8138825324180017e-04   6.7483654261647186e-01
   3.8138825324180017e-04   6.7846469607139914e-01
   3.8138825324180017e-04   6.8209284952632643e-01
   3.8138825324180017e-04   6.8572100298125371e-01
   3.8138825324180017e-04   6.8934915643618100e-01
   3.8138825324180017e-04   6.9297730989110828e-01
   3.8138825324180017e-04   6.9660546334603546e-01
   3.8138825324180017e-04   7.0023361680096274e-01
   3.8138825324180017e-04   7.0386177025589003e-01
   3.8138825324180017e-04   7.0748992371081731e-01
   3.8138825324180017e-04   7.1111807716574460e-01
   3.8138825324180017e-04   7.1474623062067189e-01
   3.8138825324180017e-04   7.1837438407559917e-01
   3.8138825324180017e-04   7.2200253753052634e-01
   3.8138825324180017e-04   7.2563069098545363e-01
   3.8138825324180017e-04   7.2925884444038092e-01
   3.8138825324180017e-04   7.3288699789530820e-01
   3.8138825324180017e-04   7.3651515135023549e-01
   3.8138825324180017e-04   7.4014330480516277e-01
   3.8138825324180017e-04   7.4377145826008995e-01
   3.8138825324180017e-04   7.4739961171501723e-01
   3.8138825324180017e-04   7.5102776516994452e-01
   3.8138825324180017e-04   7.5465591862487180e-01
   6.1022120518688027e-04   7.5828407207979909e-01
   7.6277650648360045e-04   7.6191222553472637e-01
   9.1533180778032052e-04   7.6554037898965366e-01
   1.1441647597254005e-03   7.6916853244458083e-01
   1.6781083142639209e-03   7.7279668589950812e-01
   2.2883295194508009e-03   7.7642483935443540e-01
   3.8138825324180018e-03   7.8005299280936269e-01
   5.6445461479786426e-03   7.8368114626428997e-01
   8.3142639206712447e-03   7.8730929971921726e-01
   1.1441647597254006e-02   7.9093745317414443e-01
   1.4492753623188408e-02   7.9456560662907172e-01
   1.7315026697177729e-02   7.9819376008399900e-01
   2.1205186880244090e-02   8.0182191353892629e-01
   2.4866514111365371e-02   8.0545006699385358e-01
   3.0282227307398935e-02   8.0907822044878086e-01
   3.6460717009916099e-02   8.1270637390370815e-01
   4.2486651411136542e-02   8.1633452735863532e-01
   4.8131197559115185e-02   8.1996268081356261e-01
   5.5758962623951185e-02   8.2359083426848989e-01
   6.5293668954996192e-02   8.2721898772341718e-01
   7.5667429443173145e-02   8.3084714117834446e-01
   9.0160183066361546e-02   8.3447529463327175e-01
   1.0480549199084667e-01   8.3810344808819892e-01
   1.2028985507246377e-01   8.4173160154312621e-01
   1.3379099923722348e-01   8.4535975499805349e-01
   1.5080091533180781e-01   8.4898790845298078e-01
   1.6834477498093059e-01   8.5261606190790806e-01
   1.9855072463768114e-01   8.5624421536283535e-01
   2.3157894736842108e-01   8.5987236881776263e-01
   2.6666666666666672e-01   8.6350052227268981e-01
   3.0358504958047294e-01   8.6712867572761709e-01
   3.4439359267734554e-01   8.7075682918254438e-01
   3.7414187643020597e-01   8.7438498263747166e-01
   4.0518688024408850e-01   8.7801313609239895e-01
   4.4424103737604886e-01   8.8164128954732623e-01
   4.7955758962623957e-01   8.8526944300225341e-01
   5.1281464530892451e-01   8.8889759645718069e-01
   5.5163996948893979e-01   8.9252574991210798e-01
   6.0030511060259339e-01   8.9615390336703526e-01
   6.4683447749809309e-01   8.9978205682196255e-01
   6.9580472921434022e-01   9.0341021027688984e-01
   7.4241037376048824e-01   9.0703836373181712e-01
   7.8451563691838300e-01   9.1066651718674430e-01
   8.1945080091533185e-01   9.1429467064167158e-01
   8.5125858123569798e-01   9.1792282409659887e-01
   8.8131197559115193e-01   9.2155097755152615e-01
   9.0770404271548444e-01   9.2517913100645344e-01
   9.3302822273073993e-01   9.2880728446138072e-01
   9.5186880244088490e-01   9.3243543791630790e-01
   9.6292906178489701e-01   9.3606359137123518e-01
   9.6720061022120518e-01   9.3969174482616247e-01
   9.7749809305873370e-01   9.4331989828108975e-01
   9.7986270022883304e-01   9.4694805173601704e-01
   9.7856598016781093e-01   9.5057620519094432e-01
   9.6353928299008396e-01   9.5420435864587161e-01
   9.4088482074752100e-01   9.5783251210079878e-01
   9.0884820747520978e-01   9.6146066555572607e-01
   8.7070938215102978e-01   9.6508881901065335e-01
   8.2906178489702531e-01   9.6871697246558064e-01
   7.9504195270785660e-01   9.7234512592050792e-01
   7.6056445461479794e-01   9.7597327937543521e-01
   7.2433257055682698e-01   9.7960143283036238e-01
   6.8771929824561406e-01   9.8322958628528967e-01
   6.4317315026697197e-01   9.8685773974021695e-01
   5.9626239511823043e-01   9.9048589319514424e-01
   5.5537757437070945e-01   9.9411404665007153e-01
   5.1121281464530888e-01   9.9774220010499881e-01
   4.7109077040427155e-01   1.0013703535599261e+00
   4.3325705568268502e-01   1.0049985070148533e+00
   3.9260106788710908e-01   1.0086266604697807e+00
   3.5011441647597258e-01   1.0122548139247078e+00
   3.1167048054919916e-01   1.0158829673796350e+00
   2.7627765064836007e-01   1.0195111208345624e+00
   2.4134248665141117e-01   1.0231392742894896e+00
   2.1441647597254010e-01   1.0267674277444170e+00
   1.9183829138062553e-01   1.0303955811993442e+00
   1.6933638443935928e-01   1.0340237346542716e+00
   1.4935163996948894e-01   1.0376518881091987e+00
   1.3455377574370711e-01   1.0412800415641259e+00
   1.2120518688024409e-01   1.0449081950190533e+00
   1.0854309687261632e-01   1.0485363484739805e+00
   9.8779557589626241e-02   1.0521645019289079e+00
   8.8176964149504197e-02   1.0557926553838350e+00
   8.0778032036613281e-02   1.0594208088387624e+00
   7.3913043478260873e-02   1.0630489622936896e+00
   6.7963386727688785e-02   1.0666771157486168e+00
   6.0869565217391307e-02   1.0703052692035442e+00
   5.5453852021357747e-02   1.0739334226584714e+00
   5.0572082379862708e-02   1.0775615761133988e+00
   4.6071700991609468e-02   1.0811897295683259e+00
   4.1418764302059506e-02   1.0848178830232531e+00
   3.8215102974828372e-02   1.0884460364781805e+00
   3.5316552250190696e-02   1.0920741899331077e+00
   3.2494279176201381e-02   1.0957023433880351e+00
   3.0434782608695653e-02   1.0993304968429622e+00
   2.8375286041189936e-02   1.1029586502978896e+00
   2.5934401220442417e-02   1.1065868037528168e+00
   2.3417238749046530e-02   1.1102149572077440e+00
   2.0442410373760489e-02   1.1138431106626714e+00
   1.8154080854309688e-02   1.1174712641175986e+00
   1.5789473684210527e-02   1.1210994175725260e+00
   1.3653699466056447e-02   1.1247275710274531e+00
   1.2509534706331047e-02   1.1283557244823805e+00
   1.1136536994660565e-02   1.1319838779373077e+00
   9.7635392829900827e-03   1.1356120313922349e+00
   9.1533180778032037e-03   1.1392401848471623e+00
   8.4668192219679635e-03   1.1428683383020894e+00
   7.6277650648360036e-03   1.1464964917570168e+00
   7.1700991609458427e-03   1.1501246452119440e+00
   6.4073226544622431e-03   1.1537527986668714e+00
   5.7208237986270030e-03   1.1573809521217986e+00
   5.1868802440884817e-03   1.1610091055767258e+00
   5.1868802440884825e-03   1.1646372590316532e+00
   5.0343249427917619e-03   1.1682654124865803e+00
   4.9580472921434025e-03   1.1718935659415077e+00
   4.8817696414950422e-03   1.1755217193964349e+00
   4.8817696414950422e-03   1.1791498728513621e+00
   4.2715484363081615e-03   1.1827780263062895e+00
   3.6613272311212821e-03   1.1864061797612167e+00
   3.2799389778794819e-03   1.1900343332161440e+00
   2.8222730739893218e-03   1.1936624866710712e+00
   2.6697177726926011e-03   1.1972906401259986e+00
   2.6697177726926011e-03   1.2009187935809258e+00
   2.2120518688024406e-03   1.2045469470358530e+00
   1.7543859649122812e-03   1.2081751004907804e+00
   1.3729977116704807e-03   1.2118032539457075e+00
   8.3905415713196054e-04   1.2154314074006349e+00
   3.8138825324180017e-04   1.2190595608555621e+00
   3.8138825324180017e-04   1.2226877143104895e+00
   3.8138825324180017e-04   1.2263158677654167e+00
   3.8138825324180017e-04   1.2299440212203439e+00
   3.8138825324180017e-04   1.2335721746752712e+00
   3.8138825324180017e-04   1.2372003281301984e+00
   3.8138825324180017e-04   1.2408284815851258e+00
   3.8138825324180017e-04   1.2444566350400530e+00
   3.8138825324180017e-04   1.2480847884949804e+00
   3.8138825324180017e-04   1.2517129419499076e+00
   3.8138825324180017e-04   1.2553410954048347e+00
   3.8138825324180017e-04   1.2589692488597621e+00
   3.8138825324180017e-04   1.2625974023146893e+00
   3.8138825324180017e-04   1.2662255557696167e+00
   3.8138825324180017e-04   1.2698537092245439e+00
   3.8138825324180017e-04   1.2734818626794711e+00
   3.8138825324180017e-04   1.2771100161343985e+00
   3.8138825324180017e-04   1.2807381695893256e+00
   3.8138825324180017e-04   1.2843663230442530e+00
   3.8138825324180017e-04   1.2879944764991802e+00
   3.8138825324180017e-04   1.2916226299541076e+00
   3.8138825324180017e-04   1.2952507834090348e+00
   3.8138825324180017e-04   1.2988789368639619e+00
   3.8138825324180017e-04   1.3025070903188893e+00
   3.8138825324180017e-04   1.3061352437738165e+00
   3.8138825324180017e-04   1.3097633972287439e+00
   3.8138825324180017e-04   1.3133915506836711e+00
   3.8138825324180017e-04   1.3170197041385985e+00
   3.8138825324180017e-04   1.3206478575935257e+00
   3.8138825324180017e-04   1.3242760110484528e+00
   3.8138825324180017e-04   1.3279041645033802e+00
   3.8138825324180017e-04   1.3315323179583074e+00
   3.8138825324180017e-04   1.3351604714132348e+00
   3.8138825324180017e-04   1.3387886248681620e+00
   3.8138825324180017e-04   1.3424167783230894e+00
   3.8138825324180017e-04   1.3460449317780165e+00
   3.8138825324180017e-04   1.3496730852329437e+00
   3.8138825324180017e-04   1.3533012386878711e+00
   3.8138825324180017e-04   1.3569293921427983e+00
   3.8138825324180017e-04   1.3605575455977257e+00
   3.8138825324180017e-04   1.3641856990526529e+00
   3.8138825324180017e-04   1.3678138525075800e+00
   3.8138825324180017e-04   1.3714420059625074e+00
   3.8138825324180017e-04   1.3750701594174346e+00
   3.8138825324180017e-04   1.3786983128723620e+00
   3.8138825324180017e-04   1.3823264663272892e+00
   3.8138825324180017e-04   1.3859546197822166e+00
   3.8138825324180017e-04   1.3895827732371437e+00
   3.8138825324180017e-04   1.3932109266920709e+00
   3.8138825324180017e-04   1.3968390801469983e+00
   3.8138825324180017e-04   1.4004672336019255e+00
   3.8138825324180017e-04   1.4040953870568529e+00
   3.8138825324180017e-04   1.4077235405117801e+00
   3.8138825324180017e-04   1.4113516939667075e+00
   3.8138825324180017e-04   1.4149798474216346e+00
   3.8138825324180017e-04   1.4186080008765618e+00
   3.8138825324180017e-04   1.4222361543314892e+00
   3.8138825324180017e-04   1.4258643077864164e+00
   3.8138825324180017e-04   1.4294924612413438e+00
   3.8138825324180017e-04   1.4331206146962709e+00
   3.8138825324180017e-04   1.4367487681511983e+00
   3.8138825324180017e-04   1.4403769216061255e+00
   3.8138825324180017e-04   1.4440050750610527e+00
   3.8138825324180017e-04   1.4476332285159801e+00
   3.8138825324180017e-04   1.4512613819709073e+00
   3.8138825324180017e-04   1.4548895354258347e+00
   3.8138825324180017e-04   1.4585176888807618e+00
   3.8138825324180017e-04   1.4621458423356890e+00
   3.8138825324180017e-04   1.4657739957906164e+00
   3.8138825324180017e-04   1.4694021492455436e+00
   3.8138825324180017e-04   1.4730303027004710e+00
   3.8138825324180017e-04   1.4766584561553981e+00
   3.8138825324180017e-04   1.4802866096103255e+00
   3.8138825324180017e-04   1.4839147630652527e+00
   3.8138825324180017e-04   1.4875429165201799e+00
   3.8138825324180017e-04   1.4911710699751073e+00
   3.8138825324180017e-04   1.4947992234300345e+00
   3.8138825324180017e-04   1.4984273768849619e+00
   3.8138825324180017e-04   1.5020555303398890e+00
   3.8138825324180017e-04   1.5056836837948164e+00
   3.8138825324180017e-04   1.5093118372497436e+00
   3.8138825324180017e-04   1.5129399907046708e+00
   3.8138825324180017e-04   1.5165681441595982e+00
   3.8138825324180017e-04   1.5201962976145253e+00
   3.8138825324180017e-04   1.5238244510694527e+00
   3.8138825324180017e-04   1.5274526045243799e+00
   3.8138825324180017e-04   1.5310807579793073e+00
   3.8138825324180017e-04   1.5347089114342345e+00
   3.8138825324180017e-04   1.5383370648891617e+00
   3.8138825324180017e-04   1.5419652183440891e+00
   3.8138825324180017e-04   1.5455933717990162e+00
   3.8138825324180017e-04   1.5492215252539436e+00
   3.8138825324180017e-04   1.5528496787088708e+00
   3.8138825324180017e-04   1.5564778321637980e+00
   3.8138825324180017e-04   1.5601059856187254e+00
   3.8138825324180017e-04   1.5637341390736526e+00
   3.8138825324180017e-04   1.5673622925285799e+00
   3.8138825324180017e-04   1.5709904459835071e+00
   3.8138825324180017e-04   1.5746185994384345e+00
   3.8138825324180017e-04   1.5782467528933617e+00
   3.8138825324180017e-04   1.5818749063482889e+00
   3.8138825324180017e-04   1.5855030598032163e+00
   3.8138825324180017e-04   1.5891312132581434e+00
   3.8138825324180017e-04   1.5927593667130708e+00
   3.8138825324180017e-04   1.5963875201679980e+00
   3.8138825324180017e-04   1.6000156736229254e+00
   3.8138825324180017e-04   1.6036438270778526e+00
   3.8138825324180017e-04   1.6072719805327798e+00
   3.8138825324180017e-04   1.6109001339877072e+00
   3.8138825324180017e-04   1.6145282874426343e+00
   3.8138825324180017e-04   1.6181564408975617e+00
   3.8138825324180017e-04   1.6217845943524889e+00
   3.8138825324180017e-04   1.6254127478074163e+00
   3.8138825324180017e-04   1.6290409012623435e+00
   3.8138825324180017e-04   1.6326690547172706e+00
   3.8138825324180017e-04   1.6362972081721980e+00
   3.8138825324180017e-04   1.6399253616271252e+00
   3.8138825324180017e-04   1.6435535150820526e+00
   3.8138825324180017e-04   1.6471816685369798e+00
   3.8138825324180017e-04   1.6508098219919070e+00
   3.8138825324180017e-04   1.6544379754468344e+00
   3.8138825324180017e-04   1.6580661289017615e+00
   3.8138825324180017e-04   1.6616942823566889e+00
   3.8138825324180017e-04   1.6653224358116161e+00
   3.8138825324180017e-04   1.6689505892665435e+00
   3.8138825324180017e-04   1.6725787427214707e+00
   3.8138825324180017e-04   1.6762068961763978e+00
   3.8138825324180017e-04   1.6798350496313252e+00
   3.8138825324180017e-04   1.6834632030862524e+00
   3.8138825324180017e-04   1.6870913565411798e+00
   3.8138825324180017e-04   1.6907195099961070e+00
   3.8138825324180017e-04   1.6943476634510344e+00
   3.8138825324180017e-04   1.6979758169059616e+00
   3.8138825324180017e-04   1.7016039703608887e+00
   3.8138825324180017e-04   1.7052321238158161e+00
   3.8138825324180017e-04   1.7088602772707433e+00
   3.8138825324180017e-04   1.7124884307256707e+00
   3.8138825324180017e-04   1.7161165841805979e+00
   3.8138825324180017e-04   1.7197447376355253e+00
   3.8138825324180017e-04   1.7233728910904524e+00
   3.8138825324180017e-04   1.7270010445453796e+00
   3.8138825324180017e-04   1.7306291980003070e+00
   3.8138825324180017e-04   1.7342573514552342e+00
   3.8138825324180017e-04   1.7378855049101616e+00
   3.8138825324180017e-04   1.7415136583650888e+00
   3.8138825324180017e-04   1.7451418118200159e+00
   3.8138825324180017e-04   1.7487699652749433e+00
   3.8138825324180017e-04   1.7523981187298705e+00
   3.8138825324180017e-04   1.7560262721847979e+00
   3.8138825324180017e-04   1.7596544256397251e+00
   3.8138825324180017e-04   1.7632825790946525e+00
   3.8138825324180017e-04   1.7669107325495796e+00
   3.8138825324180017e-04   1.7705388860045068e+00
   3.8138825324180017e-04   1.7741670394594342e+00
   3.8138825324180017e-04   1.7777951929143614e+00
   3.8138825324180017e-04   1.7814233463692888e+00
   3.8138825324180017e-04   1.7850514998242160e+00
   3.8138825324180017e-04   1.7886796532791434e+00
   3.8138825324180017e-04   1.7923078067340705e+00
   3.8138825324180017e-04   1.7959359601889977e+00
   3.8138825324180017e-04   1.7995641136439251e+00
   3.8138825324180017e-04   1.8031922670988523e+00
   3.8138825324180017e-04   1.8068204205537797e+00
   3.8138825324180017e-04   1.8104485740087068e+00
   3.8138825324180017e-04   1.8140767274636342e+00
   3.8138825324180017e-04   1.8177048809185614e+00
   3.8138825324180017e-04   1.8213330343734886e+00
   3.8138825324180017e-04   1.8249611878284160e+00
   3.8138825324180017e-04   1.8285893412833432e+00
   3.8138825324180017e-04   1.8322174947382706e+00
   3.8138825324180017e-04   1.8358456481931977e+00
   3.8138825324180017e-04   1.8394738016481249e+00
   3.8138825324180017e-04   1.8431019551030523e+00
   3.8138825324180017e-04   1.8467301085579795e+00
   3.8138825324180017e-04   1.8503582620129069e+00
   3.8138825324180017e-04   1.8539864154678340e+00
   3.8138825324180017e-04   1.8576145689227614e+00
   3.8138825324180017e-04   1.8612427223776886e+00
   3.8138825324180017e-04   1.8648708758326158e+00
   3.8138825324180017e-04   1.8684990292875432e+00
   3.8138825324180017e-04   1.8721271827424704e+00
   3.8138825324180017e-04   1.8757553361973978e+00
   3.8138825324180017e-04   1.8793834896523249e+00
   3.8138825324180017e-04   1.8830116431072523e+00
   3.8138825324180017e-04   1.8866397965621795e+00
   3.8138825324180017e-04   1.8902679500171067e+00
   3.8138825324180017e-04   1.8938961034720341e+00
   3.8138825324180017e-04   1.8975242569269613e+00
   3.8138825324180017e-04   1.9011524103818886e+00
   3.8138825324180017e-04   1.9047805638368158e+00
   3.8138825324180017e-04   1.9084087172917432e+00
   3.8138825324180017e-04   1.9120368707466704e+00
   3.8138825324180017e-04   1.9156650242015976e+00
   3.8138825324180017e-04   1.9192931776565250e+00
   3.8138825324180017e-04   1.9229213311114521e+00
   3.8138825324180017e-04   1.9265494845663795e+00
   3.8138825324180017e-04   1.9301776380213067e+00
   3.8138825324180017e-04   1.9338057914762339e+00
   3.8138825324180017e-04   1.9374339449311613e+00
   3.8138825324180017e-04   1.9410620983860885e+00
   3.8138825324180017e-04   1.9446902518410158e+00
   3.8138825324180017e-04   1.9483184052959430e+00
   3.8138825324180017e-04   1.9519465587508704e+00
   3.8138825324180017e-04   1.9555747122057976e+00
   3.8138825324180017e-04   1.9592028656607248e+00
   3.8138825324180017e-04   1.9628310191156522e+00
   3.8138825324180017e-04   1.9664591725705793e+00
   3.8138825324180017e-04   1.9700873260255067e+00
   3.8138825324180017e-04   1.9737154794804339e+00
   3.8138825324180017e-04   1.9773436329353613e+00
   3.8138825324180017e-04   1.9809717863902885e+00
   3.8138825324180017e-04   1.9845999398452157e+00
   3.8138825324180017e-04   1.9882280933001431e+00
   3.8138825324180017e-04   1.9918562467550702e+00
   3.8138825324180017e-04   1.9954844002099976e+00
   3.8138825324180017e-04   1.9991125536649248e+00
   3.8138825324180017e-04   2.0027407071198522e+00
   3.8138825324180017e-04   2.0063688605747791e+00
   3.8138825324180017e-04   2.0099970140297065e+00
   3.8138825324180017e-04   2.0136251674846339e+00
   3.8138825324180017e-04   2.0172533209395613e+00
   3.8138825324180017e-04   2.0208814743944883e+00
   3.8138825324180017e-04   2.0245096278494157e+00
   3.8138825324180017e-04   2.0281377813043431e+00
   3.8138825324180017e-04   2.0317659347592700e+00
   3.8138825324180017e-04   2.0353940882141974e+00
   3.8138825324180017e-04   2.0390222416691248e+00
   3.8138825324180017e-04   2.0426503951240522e+00
   3.8138825324180017e-04   2.0462785485789792e+00
   3.8138825324180017e-04   2.0499067020339066e+00
   3.8138825324180017e-04   2.0535348554888340e+00
   3.8138825324180017e-04   2.0571630089437609e+00
   3.8138825324180017e-04   2.0607911623986883e+00
   3.8138825324180017e-04   2.0644193158536157e+00
   3.8138825324180017e-04   2.0680474693085431e+00
   3.8138825324180017e-04   2.0716756227634701e+00
   3.8138825324180017e-04   2.0753037762183975e+00
   3.8138825324180017e-04   2.0789319296733249e+00
   3.8138825324180017e-04   2.0825600831282518e+00
   3.8138825324180017e-04   2.0861882365831792e+00
   3.8138825324180017e-04   2.0898163900381066e+00
   3.8138825324180017e-04   2.0934445434930340e+00
   3.8138825324180017e-04   2.0970726969479609e+00
   3.8138825324180017e-04   2.1007008504028883e+00
   3.8138825324180017e-04   2.1043290038578157e+00
   3.8138825324180017e-04   2.1079571573127427e+00
   3.8138825324180017e-04   2.1115853107676701e+00
   3.8138825324180017e-04   2.1152134642225975e+00
   3.8138825324180017e-04   2.1188416176775249e+00
   3.8138825324180017e-04   2.1224697711324518e+00
   3.8138825324180017e-04   2.1260979245873792e+00
   3.8138825324180017e-04   2.1297260780423066e+00
   3.8138825324180017e-04   2.1333542314972336e+00
   3.8138825324180017e-04   2.1369823849521610e+00
   3.8138825324180017e-04   2.1406105384070884e+00
   3.8138825324180017e-04   2.1442386918620158e+00
   3.8138825324180017e-04   2.1478668453169427e+00
   3.8138825324180017e-04   2.1514949987718701e+00
   3.8138825324180017e-04   2.1551231522267975e+00
   3.8138825324180017e-04   2.1587513056817245e+00
   3.8138825324180017e-04   2.1623794591366519e+00
   3.8138825324180017e-04   2.1660076125915793e+00
   3.8138825324180017e-04   2.1696357660465062e+00
   3.8138825324180017e-04   2.1732639195014336e+00
   3.8138825324180017e-04   2.1768920729563610e+00


==> Data/LaserHJq011x40F.txt <==
   4.3103448275862068e-04   3.6560197278824517e-03
   4.3103448275862068e-04   7.3120394557649035e-03
   4.3103448275862074e-04   1.0968059183647355e-02
   4.3103448275862074e-04   1.4624078911529807e-02
   4.3103448275862074e-04   1.8280098639412257e-02
   4.3103448275862074e-04   2.1936118367294710e-02
   4.3103448275862074e-04   2.5592138095177162e-02
   4.3103448275862074e-04   2.9248157823059614e-02
   4.3103448275862074e-04   3.2904177550942063e-02
   4.3103448275862074e-04   3.6560197278824515e-02
   4.3103448275862074e-04   4.0216217006706967e-02
   4.3103448275862074e-04   4.3872236734589419e-02
   4.3103448275862074e-04   4.7528256462471871e-02
   4.3103448275862074e-04   5.1184276190354323e-02
   4.3103448275862074e-04   5.4840295918236776e-02
   4.3103448275862074e-04   5.8496315646119228e-02
   4.3103448275862074e-04   6.2152335374001680e-02
   4.3103448275862074e-04   6.5808355101884125e-02
   4.3103448275862074e-04   6.9464374829766584e-02
   4.3103448275862074e-04   7.3120394557649029e-02
   4.3103448275862074e-04   7.6776414285531489e-02
   4.3103448275862074e-04   8.0432434013413934e-02
   4.3103448275862074e-04   8.4088453741296393e-02
   4.3103448275862074e-04   8.7744473469178838e-02
   4.3103448275862074e-04   9.1400493197061297e-02
   4.3103448275862074e-04   9.5056512924943742e-02
   4.3103448275862074e-04   9.8712532652826188e-02
   4.3103448275862074e-04   1.0236855238070865e-01
   4.3103448275862074e-04   1.0602457210859109e-01
   4.3103448275862074e-04   1.0968059183647355e-01
   4.3103448275862074e-04   1.1333661156435600e-01
   4.3103448275862074e-04   1.1699263129223846e-01
   4.3103448275862074e-04   1.2064865102012090e-01
   4.3103448275862074e-04   1.2430467074800336e-01
   4.3103448275862074e-04   1.2796069047588582e-01
   4.3103448275862074e-04   1.3161671020376825e-01
   4.3103448275862074e-04   1.3527272993165071e-01
   4.3103448275862074e-04   1.3892874965953317e-01
   4.3103448275862074e-04   1.4258476938741560e-01
   4.3103448275862074e-04   1.4624078911529806e-01
   4.3103448275862074e-04   1.4989680884318052e-01
   4.3103448275862074e-04   1.5355282857106298e-01
   4.3103448275862074e-04   1.5720884829894541e-01
   4.3103448275862074e-04   1.6086486802682787e-01
   4.3103448275862074e-04   1.6452088775471033e-01
   4.3103448275862074e-04   1.6817690748259279e-01
   4.3103448275862074e-04   1.7183292721047522e-01
   4.3103448275862074e-04   1.7548894693835768e-01
   4.3103448275862074e-04   1.7914496666624014e-01
   4.3103448275862074e-04   1.8280098639412259e-01
   4.3103448275862074e-04   1.8645700612200503e-01
   4.3103448275862074e-04   1.9011302584988748e-01
   4.3103448275862074e-04   1.9376904557776994e-01
   4.3103448275862074e-04   1.9742506530565238e-01
   4.3103448275862074e-04   2.0108108503353483e-01
   4.3103448275862074e-04   2.0473710476141729e-01
   4.3103448275862074e-04   2.0839312448929975e-01
   4.3103448275862074e-04   2.1204914421718218e-01
   4.3103448275862074e-04   2.1570516394506464e-01
   4.3103448275862074e-04   2.1936118367294710e-01
   4.3103448275862074e-04   2.2301720340082956e-01
   4.3103448275862074e-04   2.2667322312871199e-01
   4.3103448275862074e-04   2.3032924285659445e-01
   4.3103448275862074e-04   2.3398526258447691e-01
   4.3103448275862074e-04   2.3764128231235934e-01
   4.3103448275862074e-04   2.4129730204024180e-01
   4.3103448275862074e-04   2.4495332176812426e-01
   4.3103448275862074e-04   2.4860934149600672e-01
   4.3103448275862074e-04   2.5226536122388915e-01
   4.3103448275862074e-04   2.5592138095177164e-01
   4.3103448275862074e-04   2.5957740067965407e-01
   4.3103448275862074e-04   2.6323342040753650e-01
   4.3103448275862074e-04   2.6688944013541899e-01
   4.3103448275862074e-04   2.7054545986330142e-01
   4.3103448275862074e-04   2.7420147959118385e-01
   4.3103448275862074e-04   2.7785749931906634e-01
   4.3103448275862074e-04   2.8151351904694877e-01
   4.3103448275862074e-04   2.8516953877483120e-01
   4.3103448275862074e-04   2.8882555850271369e-01
   4.3103448275862074e-04   2.9248157823059612e-01
   4.3103448275862074e-04   2.9613759795847860e-01
   4.3103448275862074e-04   2.9979361768636104e-01
   4.3103448275862074e-04   3.0344963741424347e-01
   4.3103448275862074e-04   3.0710565714212595e-01
   4.3103448275862074e-04   3.1076167687000839e-01
   4.3103448275862074e-04   3.1441769659789082e-01
   4.3103448275862074e-04   3.1807371632577330e-01
   4.3103448275862074e-04   3.2172973605365573e-01
   4.3103448275862074e-04   3.2538575578153817e-01
   4.3103448275862074e-04   3.2904177550942065e-01
   4.3103448275862074e-04   3.3269779523730308e-01
   4.3103448275862074e-04   3.3635381496518557e-01
   4.3103448275862074e-04   3.4000983469306800e-01
   4.3103448275862074e-04   3.4366585442095043e-01
   4.3103448275862074e-04   3.4732187414883292e-01
   4.3103448275862074e-04   3.5097789387671535e-01
   4.3103448275862074e-04   3.5463391360459778e-01
   4.3103448275862074e-04   3.5828993333248027e-01
   4.3103448275862074e-04   3.6194595306036270e-01
   4.3103448275862074e-04   3.6560197278824519e-01
   4.3103448275862074e-04   3.6925799251612762e-01
   4.3103448275862074e-04   3.7291401224401005e-01
   4.3103448275862074e-04   3.7657003197189254e-01
   4.3103448275862074e-04   3.8022605169977497e-01
   4.3103448275862074e-04   3.8388207142765740e-01
   4.3103448275862074e-04   3.8753809115553989e-01
   4.3103448275862074e-04   3.9119411088342232e-01
   4.3103448275862074e-04   3.9485013061130475e-01
   4.3103448275862074e-04   3.9850615033918724e-01
   4.3103448275862074e-04   4.0216217006706967e-01
   4.3103448275862074e-04   4.0581818979495216e-01
   4.3103448275862074e-04   4.0947420952283459e-01
   4.3103448275862074e-04   4.1313022925071702e-01
   4.3103448275862074e-04   4.1678624897859951e-01
   4.3103448275862074e-04   4.2044226870648194e-01
   4.3103448275862074e-04   4.2409828843436437e-01
   4.3103448275862074e-04   4.2775430816224685e-01
   4.3103448275862074e-04   4.3141032789012929e-01
   4.3103448275862074e-04   4.3506634761801172e-01
   4.3103448275862074e-04   4.3872236734589420e-01
   4.3103448275862074e-04   4.4237838707377664e-01
   4.3103448275862074e-04   4.4603440680165912e-01
   4.3103448275862074e-04   4.4969042652954155e-01
   4.3103448275862074e-04   4.5334644625742399e-01
   4.3103448275862074e-04   4.5700246598530647e-01
   4.3103448275862074e-04   4.6065848571318890e-01
   4.3103448275862074e-04   4.6431450544107133e-01
   4.3103448275862074e-04   4.6797052516895382e-01
   4.3103448275862074e-04   4.7162654489683625e-01
   4.3103448275862074e-04   4.7528256462471868e-01
   4.3103448275862074e-04   4.7893858435260117e-01
   4.3103448275862074e-04   4.8259460408048360e-01
   4.3103448275862074e-04   4.8625062380836609e-01
   4.3103448275862074e-04   4.8990664353624852e-01
   4.3103448275862074e-04   4.9356266326413095e-01
   4.3103448275862074e-04   4.9721868299201344e-01
   4.3103448275862074e-04   5.0087470271989587e-01
   4.3103448275862074e-04   5.0453072244777830e-01
   4.3103448275862074e-04   5.0818674217566073e-01
   4.3103448275862074e-04   5.1184276190354328e-01
   4.3103448275862074e-04   5.1549878163142571e-01
   4.3103448275862074e-04   5.1915480135930814e-01
   4.3103448275862074e-04   5.2281082108719057e-01
   4.3103448275862074e-04   5.2646684081507300e-01
   4.3103448275862074e-04   5.3012286054295543e-01
   4.3103448275862074e-04   5.3377888027083797e-01
   4.3103448275862074e-04   5.3743489999872041e-01
   4.3103448275862074e-04   5.4109091972660284e-01
   4.3103448275862074e-04   5.4474693945448527e-01
   4.3103448275862074e-04   5.4840295918236770e-01
   4.3103448275862074e-04   5.5205897891025024e-01
   4.3103448275862074e-04   5.5571499863813267e-01
   4.3103448275862074e-04   5.5937101836601510e-01
   4.3103448275862074e-04   5.6302703809389754e-01
   4.3103448275862074e-04   5.6668305782177997e-01
   4.3103448275862074e-04   5.7033907754966240e-01
   4.3103448275862074e-04   5.7399509727754494e-01
   4.3103448275862074e-04   5.7765111700542737e-01
   4.3103448275862074e-04   5.8130713673330980e-01
   4.3103448275862074e-04   5.8496315646119224e-01
   4.3103448275862074e-04   5.8861917618907467e-01
   4.3103448275862074e-04   5.9227519591695721e-01
   4.3103448275862074e-04   5.9593121564483964e-01
   4.3103448275862074e-04   5.9958723537272207e-01
   4.3103448275862074e-04   6.0324325510060450e-01
   4.3103448275862074e-04   6.0689927482848693e-01
   4.3103448275862074e-04   6.1055529455636937e-01
   4.3103448275862074e-04   6.1421131428425191e-01
   4.3103448275862074e-04   6.1786733401213434e-01
   4.3103448275862074e-04   6.2152335374001677e-01
   4.3103448275862074e-04   6.2517937346789920e-01
   4.3103448275862074e-04   6.2883539319578163e-01
   4.3103448275862074e-04   6.3249141292366418e-01
   4.3103448275862074e-04   6.3614743265154661e-01
   4.3103448275862074e-04   6.3980345237942904e-01
   4.3103448275862074e-04   6.4345947210731147e-01
   4.3103448275862074e-04   6.4711549183519390e-01
   4.3103448275862074e-04   6.5077151156307633e-01
   4.3103448275862074e-04   6.5442753129095887e-01
   4.3103448275862074e-04   6.5808355101884131e-01
   4.3103448275862074e-04   6.6173957074672374e-01
   4.3103448275862074e-04   6.6539559047460617e-01
   4.3103448275862074e-04   6.6905161020248860e-01
   4.3103448275862074e-04   6.7270762993037114e-01
   4.3103448275862074e-04   6.7636364965825357e-01
   4.3103448275862074e-04   6.8001966938613601e-01
   4.3103448275862074e-04   6.8367568911401844e-01
   4.3103448275862074e-04   6.8733170884190087e-01
   4.3103448275862074e-04   6.9098772856978330e-01
   4.3103448275862074e-04   6.9464374829766584e-01
   4.3103448275862074e-04   6.9829976802554827e-01
   4.3103448275862074e-04   7.0195578775343070e-01
   4.3103448275862074e-04   7.0561180748131314e-01
   6.0344827586206911e-04   7.0926782720919557e-01
   7.7586206896551721e-04   7.1292384693707811e-01
   1.0344827586206897e-03   7.1657986666496054e-01
   1.2931034482758623e-03   7.2023588639284297e-01
   1.4655172413793106e-03   7.2389190612072540e-01
   1.7241379310344832e-03   7.2754792584860783e-01
   1.8965517241379313e-03   7.3120394557649038e-01
   2.1551724137931034e-03   7.3485996530437281e-01
   2.5862068965517241e-03   7.3851598503225524e-01
   3.6206896551724140e-03   7.4217200476013767e-01
   4.5689655172413794e-03   7.4582802448802010e-01
   5.6034482758620698e-03   7.4948404421590253e-01
   7.2413793103448280e-03   7.5314006394378508e-01
   9.2241379310344842e-03   7.5679608367166751e-01
   1.0948275862068965e-02   7.6045210339954994e-01
   1.2758620689655173e-02   7.6410812312743237e-01
   1.5344827586206899e-02   7.6776414285531480e-01
   1.8189655172413794e-02   7.7142016258319734e-01
   2.1724137931034483e-02   7.7507618231107978e-01
   2.5689655172413790e-02   7.7873220203896221e-01
   2.9568965517241381e-02   7.8238822176684464e-01
   3.5172413793103451e-02   7.8604424149472707e-01
   4.1034482758620684e-02   7.8970026122260950e-01
   4.7672413793103448e-02   7.9335628095049204e-01
   5.7672413793103443e-02   7.9701230067837447e-01
   7.1637931034482752e-02   8.0066832040625691e-01
   8.6034482758620690e-02   8.0432434013413934e-01
   1.0387931034482757e-01   8.0798035986202177e-01
   1.2353448275862068e-01   8.1163637958990431e-01
   1.4206896551724138e-01   8.1529239931778674e-01
   1.5853448275862070e-01   8.1894841904566917e-01
   1.7741379310344826e-01   8.2260443877355161e-01
   1.9741379310344825e-01   8.2626045850143404e-01
   2.1543103448275860e-01   8.2991647822931647e-01
   2.3732758620689653e-01   8.3357249795719901e-01
   2.6215517241379305e-01   8.3722851768508144e-01
   2.8767241379310343e-01   8.4088453741296387e-01
   3.1629310344827583e-01   8.4454055714084630e-01
   3.4715517241379312e-01   8.4819657686872874e-01
   3.8482758620689655e-01   8.5185259659661128e-01
   4.2181034482758628e-01   8.5550861632449371e-01
   4.6431034482758621e-01   8.5916463605237614e-01
   5.0008620689655170e-01   8.6282065578025857e-01
   5.3517241379310343e-01   8.6647667550814100e-01
   5.6068965517241387e-01   8.7013269523602343e-01
   5.9051724137931039e-01   8.7378871496390598e-01
   6.1301724137931035e-01   8.7744473469178841e-01
   6.4362068965517238e-01   8.8110075441967084e-01
   6.7982758620689665e-01   8.8475677414755327e-01
   7.1750000000000003e-01   8.8841279387543570e-01
   7.5551724137931053e-01   8.9206881360331824e-01
   7.9586206896551726e-01   8.9572483333120068e-01
   8.3275862068965512e-01   8.9938085305908311e-01
   8.6698275862068974e-01   9.0303687278696554e-01
   8.9612068965517244e-01   9.0669289251484797e-01
   9.2163793103448277e-01   9.1034891224273040e-01
   9.4405172413793104e-01   9.1400493197061294e-01
   9.5629310344827589e-01   9.1766095169849538e-01
   9.6474137931034498e-01   9.2131697142637781e-01
   9.7603448275862059e-01   9.2497299115426024e-01
   9.8327586206896544e-01   9.2862901088214267e-01
   9.8284482758620673e-01   9.3228503061002521e-01
   9.8560344827586210e-01   9.3594105033790764e-01
   9.8284482758620673e-01   9.3959707006579007e-01
   9.6396551724137924e-01   9.4325308979367251e-01
   9.3836206896551733e-01   9.4690910952155494e-01
   9.1370689655172410e-01   9.5056512924943737e-01
   8.8637931034482753e-01   9.5422114897731991e-01
   8.5456896551724126e-01   9.5787716870520234e-01
   8.2456896551724135e-01   9.6153318843308477e-01
   7.9198275862068968e-01   9.6518920816096720e-01
   7.5215517241379304e-01   9.6884522788884964e-01
   7.0431034482758625e-01   9.7250124761673218e-01
   6.5655172413793106e-01   9.7615726734461461e-01
   6.1405172413793108e-01   9.7981328707249704e-01
   5.6784482758620691e-01   9.8346930680037947e-01
   5.3387931034482761e-01   9.8712532652826190e-01
   4.9844827586206897e-01   9.9078134625614434e-01
   4.5913793103448275e-01   9.9443736598402688e-01
   4.1913793103448282e-01   9.9809338571190931e-01
   3.8353448275862079e-01   1.0017494054397917e+00
   3.3784482758620693e-01   1.0054054251676743e+00
   2.9767241379310344e-01   1.0090614448955566e+00
   2.6284482758620692e-01   1.0127174646234391e+00
   2.2827586206896552e-01   1.0163734843513215e+00
   1.9939655172413792e-01   1.0200295040792040e+00
   1.7284482758620692e-01   1.0236855238070866e+00
   1.5043103448275863e-01   1.0273415435349689e+00
   1.3293103448275861e-01   1.0309975632628514e+00
   1.2000000000000000e-01   1.0346535829907337e+00
   1.0543103448275862e-01   1.0383096027186163e+00
   9.5000000000000001e-02   1.0419656224464988e+00
   8.4482758620689657e-02   1.0456216421743811e+00
   7.3879310344827587e-02   1.0492776619022637e+00
   6.3965517241379305e-02   1.0529336816301460e+00
   5.5689655172413796e-02   1.0565897013580285e+00
   4.8017241379310349e-02   1.0602457210859109e+00
   4.1206896551724138e-02   1.0639017408137934e+00
   3.4568965517241382e-02   1.0675577605416759e+00
   2.8534482758620694e-02   1.0712137802695583e+00
   2.3620689655172413e-02   1.0748697999974408e+00
   1.9310344827586211e-02   1.0785258197253231e+00
   1.6551724137931035e-02   1.0821818394532057e+00
   1.4913793103448276e-02   1.0858378591810882e+00
   1.3448275862068964e-02   1.0894938789089705e+00
   1.2327586206896552e-02   1.0931498986368531e+00
   1.1465517241379309e-02   1.0968059183647354e+00
   1.0603448275862069e-02   1.1004619380926179e+00
   9.1379310344827588e-03   1.1041179578205005e+00
   7.8448275862068977e-03   1.1077739775483828e+00
   6.7241379310344837e-03   1.1114299972762653e+00
   6.1206896551724132e-03   1.1150860170041477e+00
   5.6034482758620698e-03   1.1187420367320302e+00
   5.7758620689655170e-03   1.1223980564599128e+00
   5.8620689655172415e-03   1.1260540761877951e+00
   5.6034482758620689e-03   1.1297100959156776e+00
   5.3448275862068963e-03   1.1333661156435599e+00
   5.4310344827586208e-03   1.1370221353714425e+00
   5.0862068965517237e-03   1.1406781550993248e+00
   4.7413793103448284e-03   1.1443341748272073e+00
   4.5689655172413794e-03   1.1479901945550899e+00
   4.0517241379310343e-03   1.1516462142829722e+00
   3.3620689655172414e-03   1.1553022340108547e+00
   2.7586206896551726e-03   1.1589582537387371e+00
   2.3275862068965520e-03   1.1626142734666196e+00
   2.2413793103448275e-03   1.1662702931945022e+00
   2.4137931034482756e-03   1.1699263129223845e+00
   2.4137931034482756e-03   1.1735823326502670e+00
   2.4999999999999996e-03   1.1772383523781493e+00
   2.4999999999999996e-03   1.1808943721060319e+00
   2.3275862068965515e-03   1.1845503918339144e+00
   2.2413793103448275e-03   1.1882064115617967e+00
   2.3275862068965520e-03   1.1918624312896793e+00
   2.1551724137931039e-03   1.1955184510175616e+00
   1.8965517241379313e-03   1.1991744707454441e+00
   1.5517241379310346e-03   1.2028304904733267e+00
   1.1206896551724137e-03   1.2064865102012090e+00
   6.8965517241379316e-04   1.2101425299290915e+00
   5.1724137931034484e-04   1.2137985496569739e+00
   4.3103448275862074e-04   1.2174545693848564e+00
   4.3103448275862074e-04   1.2211105891127387e+00
   4.3103448275862074e-04   1.2247666088406213e+00
   4.3103448275862074e-04   1.2284226285685038e+00
   4.3103448275862074e-04   1.2320786482963861e+00
   4.3103448275862074e-04   1.2357346680242687e+00
   4.3103448275862074e-04   1.2393906877521510e+00
   4.3103448275862074e-04   1.2430467074800335e+00
   4.3103448275862074e-04   1.2467027272079161e+00
   4.3103448275862074e-04   1.2503587469357984e+00
   4.3103448275862074e-04   1.2540147666636809e+00
   4.3103448275862074e-04   1.2576707863915633e+00
   4.3103448275862074e-04   1.2613268061194458e+00
   4.3103448275862074e-04   1.2649828258473284e+00
   4.3103448275862074e-04   1.2686388455752107e+00
   4.3103448275862074e-04   1.2722948653030932e+00
   4.3103448275862074e-04   1.2759508850309755e+00
   4.3103448275862074e-04   1.2796069047588581e+00
   4.3103448275862074e-04   1.2832629244867406e+00
   4.3103448275862074e-04   1.2869189442146229e+00
   4.3103448275862074e-04   1.2905749639425055e+00
   4.3103448275862074e-04   1.2942309836703878e+00
   4.3103448275862074e-04   1.2978870033982703e+00
   4.3103448275862074e-04   1.3015430231261527e+00
   4.3103448275862074e-04   1.3051990428540352e+00
   4.3103448275862074e-04   1.3088550625819177e+00
   4.3103448275862074e-04   1.3125110823098001e+00
   4.3103448275862074e-04   1.3161671020376826e+00
   4.3103448275862074e-04   1.3198231217655649e+00
   4.3103448275862074e-04   1.3234791414934475e+00
   4.3103448275862074e-04   1.3271351612213300e+00
   4.3103448275862074e-04   1.3307911809492123e+00
   4.3103448275862074e-04   1.3344472006770949e+00
   4.3103448275862074e-04   1.3381032204049772e+00
   4.3103448275862074e-04   1.3417592401328597e+00
   4.3103448275862074e-04   1.3454152598607423e+00
   4.3103448275862074e-04   1.3490712795886246e+00
   4.3103448275862074e-04   1.3527272993165071e+00
   4.3103448275862074e-04   1.3563833190443895e+00
   4.3103448275862074e-04   1.3600393387722720e+00
   4.3103448275862074e-04   1.3636953585001546e+00
   4.3103448275862074e-04   1.3673513782280369e+00
   4.3103448275862074e-04   1.3710073979559194e+00
   4.3103448275862074e-04   1.3746634176838017e+00
   4.3103448275862074e-04   1.3783194374116843e+00
   4.3103448275862074e-04   1.3819754571395666e+00
   4.3103448275862074e-04   1.3856314768674491e+00
   4.3103448275862074e-04   1.3892874965953317e+00
   4.3103448275862074e-04   1.3929435163232140e+00
   4.3103448275862074e-04   1.3965995360510965e+00
   4.3103448275862074e-04   1.4002555557789789e+00
   4.3103448275862074e-04   1.4039115755068614e+00
   4.3103448275862074e-04   1.4075675952347440e+00
   4.3103448275862074e-04   1.4112236149626263e+00
   4.3103448275862074e-04   1.4148796346905088e+00
   4.3103448275862074e-04   1.4185356544183911e+00
   4.3103448275862074e-04   1.4221916741462737e+00
   4.3103448275862074e-04   1.4258476938741562e+00
   4.3103448275862074e-04   1.4295037136020385e+00
   4.3103448275862074e-04   1.4331597333299211e+00
   4.3103448275862074e-04   1.4368157530578034e+00
   4.3103448275862074e-04   1.4404717727856859e+00
   4.3103448275862074e-04   1.4441277925135685e+00
   4.3103448275862074e-04   1.4477838122414508e+00
   4.3103448275862074e-04   1.4514398319693333e+00
   4.3103448275862074e-04   1.4550958516972157e+00
   4.3103448275862074e-04   1.4587518714250982e+00
   4.3103448275862074e-04   1.4624078911529808e+00
   4.3103448275862074e-04   1.4660639108808631e+00
   4.3103448275862074e-04   1.4697199306087456e+00
   4.3103448275862074e-04   1.4733759503366279e+00
   4.3103448275862074e-04   1.4770319700645105e+00
   4.3103448275862074e-04   1.4806879897923928e+00
   4.3103448275862074e-04   1.4843440095202753e+00
   4.3103448275862074e-04   1.4880000292481579e+00
   4.3103448275862074e-04   1.4916560489760402e+00
   4.3103448275862074e-04   1.4953120687039227e+00
   4.3103448275862074e-04   1.4989680884318051e+00
   4.3103448275862074e-04   1.5026241081596876e+00
   4.3103448275862074e-04   1.5062801278875702e+00
   4.3103448275862074e-04   1.5099361476154525e+00
   4.3103448275862074e-04   1.5135921673433350e+00
   4.3103448275862074e-04   1.5172481870712173e+00
   4.3103448275862074e-04   1.5209042067990999e+00
   4.3103448275862074e-04   1.5245602265269824e+00
   4.3103448275862074e-04   1.5282162462548647e+00
   4.3103448275862074e-04   1.5318722659827473e+00
   4.3103448275862074e-04   1.5355282857106296e+00
   4.3103448275862074e-04   1.5391843054385121e+00
   4.3103448275862074e-04   1.5428403251663947e+00
   4.3103448275862074e-04   1.5464963448942770e+00
   4.3103448275862074e-04   1.5501523646221596e+00
   4.3103448275862074e-04   1.5538083843500419e+00
   4.3103448275862074e-04   1.5574644040779244e+00
   4.3103448275862074e-04   1.5611204238058067e+00
   4.3103448275862074e-04   1.5647764435336893e+00
   4.3103448275862074e-04   1.5684324632615718e+00
   4.3103448275862074e-04   1.5720884829894541e+00
   4.3103448275862074e-04   1.5757445027173367e+00
   4.3103448275862074e-04   1.5794005224452190e+00
   4.3103448275862074e-04   1.5830565421731015e+00
   4.3103448275862074e-04   1.5867125619009841e+00
   4.3103448275862074e-04   1.5903685816288664e+00
   4.3103448275862074e-04   1.5940246013567489e+00
   4.3103448275862074e-04   1.5976806210846313e+00
   4.3103448275862074e-04   1.6013366408125138e+00
   4.3103448275862074e-04   1.6049926605403964e+00
   4.3103448275862074e-04   1.6086486802682787e+00
   4.3103448275862074e-04   1.6123046999961612e+00
   4.3103448275862074e-04   1.6159607197240435e+00
   4.3103448275862074e-04   1.6196167394519261e+00
   4.3103448275862074e-04   1.6232727591798086e+00
   4.3103448275862074e-04   1.6269287789076909e+00
   4.3103448275862074e-04   1.6305847986355735e+00
   4.3103448275862074e-04   1.6342408183634558e+00
   4.3103448275862074e-04   1.6378968380913383e+00
   4.3103448275862074e-04   1.6415528578192207e+00
   4.3103448275862074e-04   1.6452088775471032e+00
   4.3103448275862074e-04   1.6488648972749858e+00
   4.3103448275862074e-04   1.6525209170028681e+00
   4.3103448275862074e-04   1.6561769367307506e+00
   4.3103448275862074e-04   1.6598329564586329e+00
   4.3103448275862074e-04   1.6634889761865155e+00
   4.3103448275862074e-04   1.6671449959143980e+00
   4.3103448275862074e-04   1.6708010156422803e+00
   4.3103448275862074e-04   1.6744570353701629e+00
   4.3103448275862074e-04   1.6781130550980452e+00
   4.3103448275862074e-04   1.6817690748259277e+00
   4.3103448275862074e-04   1.6854250945538103e+00
   4.3103448275862074e-04   1.6890811142816926e+00
   4.3103448275862074e-04   1.6927371340095752e+00
   4.3103448275862074e-04   1.6963931537374575e+00
   4.3103448275862074e-04   1.7000491734653400e+00
   4.3103448275862074e-04   1.7037051931932226e+00
   4.3103448275862074e-04   1.7073612129211049e+00
   4.3103448275862074e-04   1.7110172326489874e+00
   4.3103448275862074e-04   1.7146732523768697e+00
   4.3103448275862074e-04   1.7183292721047523e+00
   4.3103448275862074e-04   1.7219852918326346e+00
   4.3103448275862074e-04   1.7256413115605171e+00
   4.3103448275862074e-04   1.7292973312883997e+00
   4.3103448275862074e-04   1.7329533510162820e+00
   4.3103448275862074e-04   1.7366093707441645e+00
   4.3103448275862074e-04   1.7402653904720469e+00
   4.3103448275862074e-04   1.7439214101999294e+00
   4.3103448275862074e-04   1.7475774299278120e+00
   4.3103448275862074e-04   1.7512334496556943e+00
   4.3103448275862074e-04   1.7548894693835768e+00
   4.3103448275862074e-04   1.7585454891114591e+00
   4.3103448275862074e-04   1.7622015088393417e+00
   4.3103448275862074e-04   1.7658575285672242e+00
   4.3103448275862074e-04   1.7695135482951065e+00
   4.3103448275862074e-04   1.7731695680229891e+00
   4.3103448275862074e-04   1.7768255877508714e+00
   4.3103448275862074e-04   1.7804816074787539e+00
   4.3103448275862074e-04   1.7841376272066365e+00
   4.3103448275862074e-04   1.7877936469345188e+00
   4.3103448275862074e-04   1.7914496666624014e+00
   4.3103448275862074e-04   1.7951056863902837e+00
   4.3103448275862074e-04   1.7987617061181662e+00
   4.3103448275862074e-04   1.8024177258460485e+00
   4.3103448275862074e-04   1.8060737455739311e+00
   4.3103448275862074e-04   1.8097297653018136e+00
   4.3103448275862074e-04   1.8133857850296959e+00
   4.3103448275862074e-04   1.8170418047575785e+00
   4.3103448275862074e-04   1.8206978244854608e+00
   4.3103448275862074e-04   1.8243538442133433e+00
   4.3103448275862074e-04   1.8280098639412259e+00
   4.3103448275862074e-04   1.8316658836691082e+00
   4.3103448275862074e-04   1.8353219033969908e+00
   4.3103448275862074e-04   1.8389779231248731e+00
   4.3103448275862074e-04   1.8426339428527556e+00
   4.3103448275862074e-04   1.8462899625806382e+00
   4.3103448275862074e-04   1.8499459823085205e+00
   4.3103448275862074e-04   1.8536020020364030e+00
   4.3103448275862074e-04   1.8572580217642853e+00
   4.3103448275862074e-04   1.8609140414921679e+00
   4.3103448275862074e-04   1.8645700612200504e+00
   4.3103448275862074e-04   1.8682260809479327e+00
   4.3103448275862074e-04   1.8718821006758153e+00
   4.3103448275862074e-04   1.8755381204036976e+00
   4.3103448275862074e-04   1.8791941401315801e+00
   4.3103448275862074e-04   1.8828501598594625e+00
   4.3103448275862074e-04   1.8865061795873450e+00
   4.3103448275862074e-04   1.8901621993152276e+00
   4.3103448275862074e-04   1.8938182190431099e+00
   4.3103448275862074e-04   1.8974742387709924e+00
   4.3103448275862074e-04   1.9011302584988747e+00
   4.3103448275862074e-04   1.9047862782267573e+00
   4.3103448275862074e-04   1.9084422979546398e+00
   4.3103448275862074e-04   1.9120983176825221e+00
   4.3103448275862074e-04   1.9157543374104047e+00
   4.3103448275862074e-04   1.9194103571382870e+00
   4.3103448275862074e-04   1.9230663768661695e+00
   4.3103448275862074e-04   1.9267223965940521e+00
   4.3103448275862074e-04   1.9303784163219344e+00
   4.3103448275862074e-04   1.9340344360498170e+00
   4.3103448275862074e-04   1.9376904557776993e+00
   4.3103448275862074e-04   1.9413464755055818e+00
   4.3103448275862074e-04   1.9450024952334644e+00
   4.3103448275862074e-04   1.9486585149613467e+00
   4.3103448275862074e-04   1.9523145346892292e+00
   4.3103448275862074e-04   1.9559705544171115e+00
   4.3103448275862074e-04   1.9596265741449941e+00
   4.3103448275862074e-04   1.9632825938728766e+00
   4.3103448275862074e-04   1.9669386136007589e+00
   4.3103448275862074e-04   1.9705946333286415e+00
   4.3103448275862074e-04   1.9742506530565238e+00
   4.3103448275862074e-04   1.9779066727844064e+00
   4.3103448275862074e-04   1.9815626925122887e+00
   4.3103448275862074e-04   1.9852187122401712e+00
   4.3103448275862074e-04   1.9888747319680538e+00
   4.3103448275862074e-04   1.9925307516959361e+00
   4.3103448275862074e-04   1.9961867714238186e+00
   4.3103448275862074e-04   1.9998427911517009e+00
   4.3103448275862074e-04   2.0034988108795835e+00
   4.3103448275862074e-04   2.0071548306074658e+00
   4.3103448275862074e-04   2.0108108503353486e+00
   4.3103448275862074e-04   2.0144668700632309e+00
   4.3103448275862074e-04   2.0181228897911132e+00
   4.3103448275862074e-04   2.0217789095189955e+00
   4.3103448275862074e-04   2.0254349292468783e+00
   4.3103448275862074e-04   2.0290909489747606e+00
   4.3103448275862074e-04   2.0327469687026429e+00
   4.3103448275862074e-04   2.0364029884305257e+00
   4.3103448275862074e-04   2.0400590081584080e+00
   4.3103448275862074e-04   2.0437150278862903e+00
   4.3103448275862074e-04   2.0473710476141731e+00
   4.3103448275862074e-04   2.0510270673420554e+00
   4.3103448275862074e-04   2.0546830870699377e+00
   4.3103448275862074e-04   2.0583391067978201e+00
   4.3103448275862074e-04   2.0619951265257028e+00
   4.3103448275862074e-04   2.0656511462535851e+00
   4.3103448275862074e-04   2.0693071659814675e+00
   4.3103448275862074e-04   2.0729631857093502e+00
   4.3103448275862074e-04   2.0766192054372326e+00
   4.3103448275862074e-04   2.0802752251651149e+00
   4.3103448275862074e-04   2.0839312448929976e+00
   4.3103448275862074e-04   2.0875872646208800e+00
   4.3103448275862074e-04   2.0912432843487623e+00
   4.3103448275862074e-04   2.0948993040766446e+00
   4.3103448275862074e-04   2.0985553238045274e+00
   4.3103448275862074e-04   2.1022113435324097e+00
   4.3103448275862074e-04   2.1058673632602920e+00
   4.3103448275862074e-04   2.1095233829881748e+00
   4.3103448275862074e-04   2.1131794027160571e+00
   4.3103448275862074e-04   2.1168354224439394e+00
   4.3103448275862074e-04   2.1204914421718217e+00
   4.3103448275862074e-04   2.1241474618997045e+00
   4.3103448275862074e-04   2.1278034816275868e+00
   4.3103448275862074e-04   2.1314595013554691e+00
   4.3103448275862074e-04   2.1351155210833519e+00
   4.3103448275862074e-04   2.1387715408112342e+00
   4.3103448275862074e-04   2.1424275605391165e+00
   4.3103448275862074e-04   2.1460835802669993e+00
   4.3103448275862074e-04   2.1497395999948816e+00
   4.3103448275862074e-04   2.1533956197227639e+00
   4.3103448275862074e-04   2.1570516394506463e+00
   4.3103448275862074e-04   2.1607076591785290e+00
   4.3103448275862074e-04   2.1643636789064113e+00
   4.3103448275862074e-04   2.1680196986342937e+00
   4.3103448275862074e-04   2.1716757183621764e+00
   4.3103448275862074e-04   2.1753317380900588e+00
   4.3103448275862074e-04   2.1789877578179411e+00
   4.3103448275862074e-04   2.1826437775458234e+00
   4.3103448275862074e-04   2.1862997972737062e+00
   4.3103448275862068e-04   2.1899558170015885e+00
   4.3103448275862068e-04   2.1936118367294708e+00


==> Data/PDHJq011x20C.txt <==
   1.2259553832476326e-03   6.1375000000000004e-04
   2.0520845270819894e-02   7.5541666666666671e-04
   3.6475473977401474e-02   9.6541666666666661e-04
   5.5095651207654028e-02   7.5958333333333336e-04
   7.1327428569677498e-02   8.6833333333333337e-04
   8.9307377000805321e-02   6.1666666666666662e-04
   1.0838099086728700e-01   1.2795833333333333e-03
   1.2675266094602763e-01   1.4329166666666668e-03
   1.4222598780751153e-01   2.0799999999999998e-03
   1.5951864012301584e-01   1.4954166666666666e-03
   1.7860735341549733e-01   2.1354166666666665e-03
   1.9520366960507010e-01   2.1579166666666665e-03
   2.1174001132525844e-01   3.0491666666666666e-03
   2.3023469132842253e-01   4.8629166666666664e-03
   2.4754287380671980e-01   6.0679166666666668e-03
   2.6613391723328622e-01   9.1495833333333325e-03
   2.8489929844558948e-01   1.2415833333333333e-02
   3.0522984995690289e-01   7.8412499999999993e-03
   3.2610937295288900e-01   1.8428750000000001e-02
   3.4414676315935699e-01   2.6837500000000000e-02
   3.6053355926160019e-01   1.6723333333333333e-02
   3.7738354105050692e-01   3.5314583333333337e-02
   3.9240763895569930e-01   5.2820833333333331e-02
   4.0780241286846480e-01   7.6897916666666663e-02
   4.2623790009732121e-01   8.5130833333333336e-02
   4.4515833604185323e-01   6.2314166666666664e-02
   4.6235755689704372e-01   9.3072083333333333e-02
   4.7866040629712275e-01   1.3255416666666667e-01
   4.9630627811052525e-01   1.6174749999999999e-01
   5.1571628580364348e-01   1.6823125000000000e-01
   5.3352500524916713e-01   1.5348041666666667e-01
   5.5311189229569679e-01   1.8277874999999999e-01
   5.7192444275803989e-01   2.0298583333333334e-01
   5.9186397661179013e-01   1.8707250000000000e-01
   6.0929423967295571e-01   2.0704083333333334e-01
   6.2636739989312118e-01   1.9722000000000001e-01
   6.4427119531053212e-01   1.6596208333333334e-01
   6.6245301031413317e-01   1.7609374999999999e-01
   6.7971657272888109e-01   1.6656250000000000e-01
   6.9768669148524065e-01   1.2498958333333333e-01
   7.1560419017097865e-01   1.2456583333333333e-01
   7.3456645123635667e-01   1.0379375000000000e-01
   7.5186318439897126e-01   8.7007916666666671e-02
   7.7005155619703913e-01   6.9762083333333336e-02
   7.8834500370620386e-01   6.7091250000000005e-02
   8.0543309255837880e-01   6.9293750000000001e-02
   8.2167129307993225e-01   6.7262500000000003e-02
   8.4018126461277254e-01   8.9112499999999997e-02
   8.5666675591307040e-01   1.1456875000000000e-01
   8.7432641337106498e-01   2.1583541666666667e-01
   8.9269090375668214e-01   3.1952166666666665e-01
   9.0999485689555826e-01   4.5144541666666665e-01
   9.2734881894659993e-01   5.6018124999999996e-01
   9.4591961614668785e-01   7.2518291666666668e-01
   9.6288243414445063e-01   7.9156666666666664e-01
   9.8016304927453102e-01   8.6419791666666668e-01
   9.9899124698321018e-01   8.9799625000000005e-01
   1.0137357382086558e+00   9.2728416666666669e-01
   1.0315038599690225e+00   9.5123500000000005e-01
   1.0518949455343738e+00   9.6537041666666668e-01
   1.0682563336634159e+00   9.8359583333333334e-01
   1.0854548233524168e+00   9.8116208333333332e-01
   1.1033499805679250e+00   9.8744708333333331e-01
   1.1200579983866197e+00   9.8602624999999999e-01
   1.1373287493088129e+00   9.9475291666666665e-01


==> Data/PDHJq011x20F.txt <==
   2.2052205220522054e-02   1.2259553832476326e-03
   2.6102610261026105e-02   2.0520845270819894e-02
   3.5553555355535553e-02   3.6475473977401474e-02
   2.8802880288028805e-02   5.5095651207654028e-02
   3.3303330333033308e-02   7.1327428569677498e-02
   2.9702970297029709e-02   8.9307377000805321e-02
   5.2655265526552655e-02   1.0838099086728700e-01
   5.1755175517551759e-02   1.2675266094602763e-01
   7.6957695769576964e-02   1.4222598780751153e-01
   6.3006300630063017e-02   1.5951864012301584e-01
   7.1557155715571558e-02   1.7860735341549733e-01
   9.8559855985598563e-02   1.9520366960507010e-01
   1.0936093609360936e-01   2.1174001132525844e-01
   1.6021602160216022e-01   2.3023469132842253e-01
   1.8046804680468048e-01   2.4754287380671980e-01
   2.3042304230423044e-01   2.6613391723328622e-01
   2.8397839783978401e-01   2.8489929844558948e-01
   2.2682268226822686e-01   3.0522984995690289e-01
   4.0504050405040504e-01   3.2610937295288900e-01
   5.3555355535553550e-01   3.4414676315935699e-01
   3.6498649864986504e-01   3.6053355926160019e-01
   6.2106210621062108e-01   3.7738354105050692e-01
   7.9972997299729975e-01   3.9240763895569930e-01
   9.0504050405040504e-01   4.0780241286846480e-01
   1.0198019801980198e+00   4.2623790009732121e-01
   7.3087308730873091e-01   4.4515833604185323e-01
   9.9909990999099918e-01   4.6235755689704372e-01
   1.2128712871287128e+00   4.7866040629712275e-01
   1.2268226822682269e+00   4.9630627811052525e-01
   1.1948694869486949e+00   5.1571628580364348e-01
   1.1732673267326734e+00   5.3352500524916713e-01
   1.1566156615661567e+00   5.5311189229569679e-01
   1.0675067506750675e+00   5.7192444275803989e-01
   1.0715571557155714e+00   5.9186397661179013e-01
   9.5904590459045902e-01   6.0929423967295571e-01
   8.6498649864986499e-01   6.2636739989312118e-01
   7.5067506750675073e-01   6.4427119531053212e-01
   6.8046804680468054e-01   6.6245301031413317e-01
   5.9405940594059414e-01   6.7971657272888109e-01
   4.8964896489648968e-01   6.9768669148524065e-01
   4.7164716471647161e-01   7.1560419017097865e-01
   4.2439243924392439e-01   7.3456645123635667e-01
   3.6678667866786679e-01   7.5186318439897126e-01
   3.2088208820882086e-01   7.7005155619703913e-01
   3.3168316831683170e-01   7.8834500370620386e-01
   4.0234023402340235e-01   8.0543309255837880e-01
   3.7443744374437449e-01   8.2167129307993225e-01
   4.9954995499549959e-01   8.4018126461277254e-01
   5.6435643564356430e-01   8.5666675591307040e-01
   8.6903690369036901e-01   8.7432641337106498e-01
   9.9144914491449154e-01   8.9269090375668214e-01
   9.7794779477947802e-01   9.0999485689555826e-01
   1.0000000000000000e+00   9.2734881894659993e-01
   7.8667866786678675e-01   9.4591961614668785e-01
   6.7956795679567961e-01   9.6288243414445063e-01
   5.0450045004500454e-01   9.8016304927453102e-01
   3.8838883888388842e-01   9.9899124698321018e-01
   3.0333033303330331e-01   1.0137357382086558e+00
   2.1557155715571558e-01   1.0315038599690225e+00
   1.6831683168316833e-01   1.0518949455343738e+00
   8.4158415841584164e-02   1.0682563336634159e+00
   9.2709270927092705e-02   1.0854548233524168e+00
   6.5706570657065699e-02   1.1033499805679250e+00
   9.5859585958595867e-02   1.1200579983866197e+00
   4.2754275427542753e-02   1.1373287493088129e+00


==> Data/PDHJq011x25F.txt <==
   2.2052205220522054e-02   1.2259553832476326e-03
   2.6102610261026105e-02   2.0520845270819894e-02
   3.5553555355535553e-02   3.6475473977401474e-02
   2.8802880288028805e-02   5.5095651207654028e-02
   3.3303330333033308e-02   7.1327428569677498e-02
   2.9702970297029709e-02   8.9307377000805321e-02
   5.2655265526552655e-02   1.0838099086728700e-01
   5.1755175517551759e-02   1.2675266094602763e-01
   7.6957695769576964e-02   1.4222598780751153e-01
   6.3006300630063017e-02   1.5951864012301584e-01
   7.1557155715571558e-02   1.7860735341549733e-01
   9.8559855985598563e-02   1.9520366960507010e-01
   1.0936093609360936e-01   2.1174001132525844e-01
   1.6021602160216022e-01   2.3023469132842253e-01
   1.8046804680468048e-01   2.4754287380671980e-01
   2.3042304230423044e-01   2.6613391723328622e-01
   2.8397839783978401e-01   2.8489929844558948e-01
   2.2682268226822686e-01   3.0522984995690289e-01
   4.0504050405040504e-01   3.2610937295288900e-01
   5.3555355535553550e-01   3.4414676315935699e-01
   3.6498649864986504e-01   3.6053355926160019e-01
   6.2106210621062108e-01   3.7738354105050692e-01
   7.9972997299729975e-01   3.9240763895569930e-01
   9.0504050405040504e-01   4.0780241286846480e-01
   1.0198019801980198e+00   4.2623790009732121e-01
   7.3087308730873091e-01   4.4515833604185323e-01
   9.9909990999099918e-01   4.6235755689704372e-01
   1.2128712871287128e+00   4.7866040629712275e-01
   1.2268226822682269e+00   4.9630627811052525e-01
   1.1948694869486949e+00   5.1571628580364348e-01
   1.1732673267326734e+00   5.3352500524916713e-01
   1.1566156615661567e+00   5.5311189229569679e-01
   1.0675067506750675e+00   5.7192444275803989e-01
   1.0715571557155714e+00   5.9186397661179013e-01
   9.5904590459045902e-01   6.0929423967295571e-01
   8.6498649864986499e-01   6.2636739989312118e-01
   7.5067506750675073e-01   6.4427119531053212e-01
   6.8046804680468054e-01   6.6245301031413317e-01
   5.9405940594059414e-01   6.7971657272888109e-01
   4.8964896489648968e-01   6.9768669148524065e-01
   4.7164716471647161e-01   7.1560419017097865e-01
   4.2439243924392439e-01   7.3456645123635667e-01
   3.6678667866786679e-01   7.5186318439897126e-01
   3.2088208820882086e-01   7.7005155619703913e-01
   3.3168316831683170e-01   7.8834500370620386e-01
   4.0234023402340235e-01   8.0543309255837880e-01
   3.7443744374437449e-01   8.2167129307993225e-01
   4.9954995499549959e-01   8.4018126461277254e-01
   5.6435643564356430e-01   8.5666675591307040e-01
   8.6903690369036901e-01   8.7432641337106498e-01
   9.9144914491449154e-01   8.9269090375668214e-01
   9.7794779477947802e-01   9.0999485689555826e-01
   1.0000000000000000e+00   9.2734881894659993e-01
   7.8667866786678675e-01   9.4591961614668785e-01
   6.7956795679567961e-01   9.6288243414445063e-01
   5.0450045004500454e-01   9.8016304927453102e-01
   3.8838883888388842e-01   9.9899124698321018e-01
   3.0333033303330331e-01   1.0137357382086558e+00
   2.1557155715571558e-01   1.0315038599690225e+00
   1.6831683168316833e-01   1.0518949455343738e+00
   8.4158415841584164e-02   1.0682563336634159e+00
   9.2709270927092705e-02   1.0854548233524168e+00
   6.5706570657065699e-02   1.1033499805679250e+00
   9.5859585958595867e-02   1.1200579983866197e+00
   4.2754275427542753e-02   1.1373287493088129e+00


==> Data/PDHJq011x30F.txt <==
   3.0755314337403888e-02   1.2642662491728256e-03
   7.6436001809136137e-02   2.1162117671581653e-02
   7.5983717774762538e-02   3.7615325404460984e-02
   9.2265943012211665e-02   5.6817379530985097e-02
   1.1261872455902307e-01   7.3556396760577611e-02
   1.3071008593396652e-01   9.2098215063235400e-02
   1.5829941203075529e-01   1.1176787563217695e-01
   1.8905472636815920e-01   1.3071365680731331e-01
   2.3021257349615556e-01   1.4667052210657999e-01
   3.4916327453640889e-01   1.6450356642443864e-01
   4.0343735866123925e-01   1.8418879827348902e-01
   4.7263681592039802e-01   2.0130374609768661e-01
   6.1103573043871551e-01   2.1835684526206275e-01
   6.6350067842605154e-01   2.3742948039769962e-01
   7.5983717774762549e-01   2.5527854019290069e-01
   8.5572139303482586e-01   2.7445055009007219e-01
   9.3487109905020360e-01   2.9380234579468367e-01
   9.1090004522840351e-01   3.1476822306399638e-01
   9.6607869742198105e-01   3.3630022706949708e-01
   8.5119855269109002e-01   3.5490128219173861e-01
   8.4893713251922209e-01   3.7180016246686048e-01
   7.9014020805065577e-01   3.8917670289075329e-01
   6.6621438263229305e-01   4.0467030091671524e-01
   7.2139303482587058e-01   4.2054615850298133e-01
   6.0063319764812295e-01   4.3955775110169171e-01
   5.0474898236092269e-01   4.5906944696858476e-01
   4.1745816372682043e-01   4.7680614011127032e-01
   4.2198100407055633e-01   4.9361845036620577e-01
   3.3333333333333331e-01   5.1181575222218090e-01
   3.0529172320217096e-01   5.3183231885904148e-01
   3.1162369968340115e-01   5.5019755730378794e-01
   2.8900949796472186e-01   5.7039653073925600e-01
   2.5327905924920852e-01   5.8979696972374451e-01
   2.2885572139303481e-01   6.1035961011017970e-01
   1.7684305744007237e-01   6.2833456548258448e-01
   1.8407960199004975e-01   6.4594125862005847e-01
   1.7232021709633649e-01   6.6440454414221639e-01
   1.7458163726820444e-01   6.8315453730825138e-01
   1.6463138851198553e-01   7.0095758267164510e-01
   1.6734509271822706e-01   7.1948926412412073e-01
   2.0624151967435547e-01   7.3796668113906083e-01
   1.4292175486205336e-01   7.5752150915364524e-01
   1.5287200361827227e-01   7.7535876184428809e-01
   1.8815015829941203e-01   7.9411551670333447e-01
   1.7503392130257803e-01   8.1298063086889627e-01
   2.3156942559927635e-01   8.3060271915520989e-01
   2.4966078697421978e-01   8.4734836026681126e-01
   4.2921754862053368e-01   8.6643676478943554e-01
   7.0330167345092720e-01   8.8343742446824625e-01
   8.3763003165988237e-01   9.0164894276751040e-01
   9.7648123021257349e-01   9.2058731988551756e-01
   1.0000000000000000e+00   9.3843201817526778e-01
   8.9642695612844858e-01   9.5632828814590709e-01
   7.1913161465400266e-01   9.7547941912598268e-01
   5.1650836725463589e-01   9.9297232186818718e-01
   1.0492989597467209e-01   1.0107929528409321e+00
   2.3880597014925375e-01   1.0302095280451440e+00
   1.2890094979647218e-01   1.0454147817373092e+00
   8.3220262324739933e-02   1.0637381538271786e+00
   4.9298959746720938e-02   1.0847664568278772e+00
   3.3016734509271818e-02   1.1016391351356052e+00
   4.3871551334237903e-02   1.1193750742633011e+00
   2.3066485753052916e-02   1.1378294516414365e+00
   3.3921302578018994e-02   1.1550595917488169e+00
   1.6734509271822705e-02   1.1728700502591072e+00


==> Data/PDHJq011x40F.txt <==
   6.2717770034843204e-02   1.2739764247524917e-03
   1.3530778164924506e-01   2.1324652959036378e-02
   1.6376306620209061e-01   3.7904229276096067e-02
   2.2067363530778164e-01   5.7253764455112717e-02
   2.2822299651567945e-01   7.4121345423899199e-02
   3.1707317073170732e-01   9.2805573848952383e-02
   3.3797909407665505e-01   1.1262630691377194e-01
   4.0708478513356566e-01   1.3171760084132486e-01
   4.7444831591173059e-01   1.4779702257509125e-01
   5.5168408826945414e-01   1.6576703328872269e-01
   6.1788617886178865e-01   1.8560345722860502e-01
   6.9337979094076652e-01   2.0284985612058090e-01
   7.7816492450638786e-01   2.2003393132514784e-01
   7.4680603948896640e-01   2.3925305351290296e-01
   8.3275261324041805e-01   2.5723920271048012e-01
   8.1881533101045301e-01   2.7655846290594788e-01
   7.4506387921022066e-01   2.9605888975071404e-01
   6.9163763066202100e-01   3.1718579508638539e-01
   7.0209059233449478e-01   3.3888317528508294e-01
   6.5505226480836243e-01   3.5762709549711247e-01
   6.1614401858304302e-01   3.7465576733685024e-01
   5.6329849012775846e-01   3.9216576798606628e-01
   5.0871080139372826e-01   4.0777836433005754e-01
   5.3310104529616731e-01   4.2377615617245146e-01
   3.2288037166085948e-01   4.4293376698710596e-01
   3.9953542392566782e-01   4.6259532210465015e-01
   3.0487804878048780e-01   4.8046824161953450e-01
   3.2404181184668995e-01   4.9740967853950752e-01
   3.0197444831591169e-01   5.1574674446512636e-01
   2.5783972125435539e-01   5.3591704800406215e-01
   2.3925667828106853e-01   5.5442334035258689e-01
   1.7073170731707318e-01   5.7477745166246685e-01
   1.7537746806039489e-01   5.9432689539099981e-01
   2.0034843205574912e-01   6.1504746678972333e-01
   1.3879210220673635e-01   6.3316047850335910e-01
   1.2485481997677121e-01   6.5090239955018681e-01
   1.4169570267131243e-01   6.6950749202504556e-01
   1.3240418118466898e-01   6.8840149419699914e-01
   1.1382113821138211e-01   7.0634127554970239e-01
   1.2833914053426249e-01   7.2501528926866676e-01
   1.0569105691056910e-01   7.4363462177299933e-01
   8.0720092915214869e-02   7.6333964031396695e-01
   9.4657375145180037e-02   7.8131389172271870e-01
   1.3298490127758422e-01   8.0021470752075263e-01
   1.4459930313588851e-01   8.1922471487712600e-01
   2.7990708478513354e-01   8.3698214931497417e-01
   3.3739837398373984e-01   8.5385640504038340e-01
   4.8664343786295006e-01   8.7309141773163634e-01
   7.1602787456445993e-01   8.9022265069005446e-01
   8.4494773519163768e-01   9.0857404224811511e-01
   1.0000000000000000e+00   9.2765787525180310e-01
   9.8664343786295006e-01   9.4563962944546043e-01
   8.9314750290360045e-01   9.6367335141543109e-01
   6.9221835075493621e-01   9.8297157233363275e-01
   4.5005807200929149e-01   1.0005988290199814e+00
   2.6422764227642276e-01   1.0185563310480115e+00
   1.4924506387921022e-01   1.0381220349302311e+00
   6.2717770034843204e-02   1.0534440723166387e+00
   4.1231126596980257e-02   1.0719081767564544e+00
   3.0778164924506388e-02   1.0930979872832878e+00
   1.7421602787456445e-02   1.1101002559118633e+00
   8.7108013937282226e-03   1.1279724156205586e+00
   9.8722415795586532e-03   1.1465685315325449e+00
   1.0452961672473867e-02   1.1639310074400895e+00
   8.1300813008130090e-03   1.1818782588762391e+00


==> Data/RemoteHJq011x25C.txt <==
   3.5182102090914699e-02   0.0000000000000000e+00   0.0000000000000000e+00
   7.0364204181829398e-02   0.0000000000000000e+00   0.0000000000000000e+00
   1.0554630627274408e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.4072840836365880e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.7591051045457348e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.1109261254548817e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.4627471463640288e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.8145681672731759e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.1663891881823225e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.5182102090914696e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.8700312300006168e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.2218522509097633e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.5736732718189105e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.9254942927280576e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.2773153136372042e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.6291363345463519e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.9809573554554984e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.3327783763646450e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.6845993972737927e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0364204181829393e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.3882414390920859e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.7400624600012335e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0918834809103801e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.4437045018195267e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.7955255227286744e-01   0.0000000000000000e+00   0.0000000000000000e+00
   9.1473465436378210e-01   0.0000000000000000e+00   0.0000000000000000e+00
   9.4991675645469675e-01   0.0000000000000000e+00   0.0000000000000000e+00
   9.8509885854561152e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0202809606365262e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0554630627274408e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0906451648183555e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1258272669092704e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1610093690001850e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1961914710910997e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2313735731820143e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2665556752729290e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3017377773638437e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3369198794547585e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3721019815456732e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4072840836365879e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4424661857275025e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4776482878184172e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5128303899093321e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5480124920002467e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5831945940911614e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6183766961820760e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6535587982729907e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6887409003639053e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7239230024548202e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7591051045457349e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7942872066366495e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8294693087275642e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8646514108184788e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8998335129093935e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9350156150003084e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9701977170912230e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0053798191821377e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0405619212730524e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0757440233639670e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.1109261254548817e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.1461082275457963e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.1812903296367110e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2164724317276261e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2516545338185407e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2868366359094554e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.3220187380003701e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.3572008400912847e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.3923829421821994e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4275650442731140e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4627471463640287e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4979292484549434e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.5331113505458580e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.5682934526367727e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6034755547276873e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6386576568186024e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6738397589095171e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.7090218610004317e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.7442039630913464e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.7793860651822611e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8145681672731757e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8497502693640904e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8849323714550050e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.9201144735459197e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.9552965756368343e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.9904786777277490e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0256607798186641e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0608428819095788e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0960249840004934e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.1312070860914081e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.1663891881823227e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.2015712902732374e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.2367533923641520e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.2719354944550667e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.3071175965459814e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.3422996986368960e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.3774818007278107e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.4126639028187253e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.4478460049096404e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.4830281070005551e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.5182102090914698e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.5533923111823844e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.5885744132732991e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.6237565153642137e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.6589386174551284e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.6941207195460430e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.7293028216369577e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.7644849237278724e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.7996670258187870e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.8348491279097021e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.8700312300006168e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.9052133320915314e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.9403954341824461e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.9755775362733607e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0107596383642754e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0459417404551905e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.0811238425461047e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.1163059446370198e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.1514880467279340e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.1866701488188491e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.2218522509097633e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.2570343530006785e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.2922164550915927e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.3273985571825078e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.3625806592734220e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.3977627613643371e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.4329448634552522e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.4681269655461664e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.5033090676370815e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.5384911697279957e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.5736732718189108e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.6088553739098250e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.6440374760007401e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.6792195780916543e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.7144016801825694e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.7495837822734837e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.7847658843643988e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.8199479864553130e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.8551300885462281e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.8903121906371432e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.9254942927280574e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.9606763948189725e+00   0.0000000000000000e+00   0.0000000000000000e+00
   4.9958584969098867e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0310405990008018e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0662227010917160e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.1014048031826311e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.1365869052735453e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.1717690073644604e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.2069511094553746e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.2421332115462898e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.2773153136372049e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.3124974157281191e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.3476795178190342e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.3828616199099484e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.4180437220008635e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.4532258240917777e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.4884079261826928e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.5235900282736070e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.5587721303645221e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.5939542324554363e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.6291363345463514e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.6643184366372665e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.6995005387281807e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.7346826408190958e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.7698647429100101e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.8050468450009252e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.8402289470918394e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.8754110491827545e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.9105931512736687e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.9457752533645838e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.9809573554554980e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0161394575464131e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0513215596373282e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0865036617282424e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.1216857638191575e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.1568678659100717e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.1920499680009868e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.2272320700919011e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.2624141721828162e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.2975962742737304e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.3327783763646455e+00   0.0000000000000000e+00   1.8246589625510469e-03
   6.3679604784555597e+00   0.0000000000000000e+00   4.6919801894169779e-03
   6.4031425805464748e+00   0.0000000000000000e+00   6.6904161960205056e-03
   6.4383246826373899e+00   0.0000000000000000e+00   8.2544095924928316e-03
   6.4735067847283041e+00   0.0000000000000000e+00   1.0861065253280042e-02
   6.5086888868192192e+00   4.1256899240728097e-06   1.2859501259883570e-02
   6.5438709889101334e+00   2.0070923954948805e-05   1.4684160222434616e-02
   6.5790530910010485e+00   3.3340034791831623e-05   1.7203927361195585e-02
   6.6142351930919627e+00   3.9249806845233214e-05   1.9028586323746634e-02
   6.6494172951828778e+00   4.5494094297883956e-05   2.1374576418455121e-02
   6.6845993972737920e+00   6.3111905325005690e-05   2.3981232079242333e-02
   6.7197814993647071e+00   7.5823490496473254e-05   2.6500999218003300e-02
   6.7549636014556214e+00   8.4632396010034131e-05   2.8760100790685552e-02
   6.7901457035465365e+00   9.7566991447667800e-05   3.0758536797289078e-02
   6.8253278056374507e+00   1.1217416388154721e-04   3.3712746546181248e-02
   6.8605099077283658e+00   1.3915840608764505e-04   3.6145625162915980e-02
   6.8956920098192809e+00   1.7606660513813424e-04   3.8404726735598228e-02
   6.9308741119101951e+00   2.4876795190828212e-04   4.0403162742201758e-02
   6.9660562140011102e+00   2.9771870533174059e-04   4.2662264314884006e-02
   7.0012383160920244e+00   3.4622343822286684e-04   4.5616474063776176e-02
   7.0364204181829395e+00   3.9762730457415242e-04   4.7962464158484666e-02
   7.0716025202738537e+00   4.5449492244650736e-04   5.1438005039534281e-02
   7.1067846223647688e+00   5.1816435343692826e-04   5.4913545920583888e-02
   7.1419667244556830e+00   5.6622306579572242e-04   5.7780867147449823e-02
   7.1771488265465981e+00   6.5765727492382250e-04   6.1082630984446953e-02
   7.2123309286375124e+00   6.9055128918332190e-04   6.3341732557129202e-02
   7.2475130307284275e+00   7.1887359298641634e-04   6.5600834129811450e-02
   7.2826951328193426e+00   7.7919786998434577e-04   6.8207489790598666e-02
   7.3178772349102568e+00   8.3361237492887371e-04   7.1422365105569555e-02
   7.3530593370011719e+00   9.2036336846748569e-04   7.4724128942566692e-02
   7.3882414390920861e+00   9.9417976656846407e-04   7.8199669823616300e-02
   7.4234235411830012e+00   1.0817112960386575e-03   8.1501433660613437e-02
   7.4586056432739154e+00   1.2118377863465756e-03   8.4194977843426888e-02
   7.4937877453648305e+00   1.3343819276048464e-03   8.7409853158397777e-02
   7.5289698474557447e+00   1.4952838346436860e-03   9.1580502215657306e-02
   7.5641519495466598e+00   1.7071435875014788e-03   9.5664262750890613e-02
   7.5993340516375740e+00   1.8490896219162001e-03   9.9226692153966456e-02
   7.6345161537284891e+00   2.1117957154598633e-03   1.0261534451298983e-01
   7.6696982558194042e+00   2.3158501090018426e-03   1.0678599357024937e-01
   7.7048803579103184e+00   2.5081964635701023e-03   1.0982709184116778e-01
   7.7400624600012335e+00   2.7006543232714446e-03   1.1425840646450604e-01
   7.7752445620921478e+00   2.9502028111113082e-03   1.1981927187418542e-01
   7.8104266641830629e+00   3.2854987462920364e-03   1.2433747501954992e-01
   7.8456087662739771e+00   3.6777738044782024e-03   1.3094100269354420e-01
   7.8807908683648922e+00   4.0170839244499197e-03   1.3728386480145974e-01
   7.9159729704558064e+00   4.3804791531675763e-03   1.4423494656355895e-01
   7.9511550725467215e+00   4.7698550778935830e-03   1.5023025458336953e-01
   7.9863371746376357e+00   5.4549426155558354e-03   1.5700755930141627e-01
   8.0215192767285508e+00   6.3086259144396585e-03   1.6474063776175168e-01
   8.0567013788194650e+00   7.5337328116231164e-03   1.7351637848640195e-01
   8.0918834809103810e+00   8.7930717846630719e-03   1.8237900773307847e-01
   8.1270655830012952e+00   1.0824695309436222e-02   1.9184985663393866e-01
   8.1622476850922094e+00   1.3065056443340842e-02   2.0062559735858893e-01
   8.1974297871831237e+00   1.5867737963383276e-02   2.0974889217134415e-01
   8.2326118892740396e+00   1.9203302514429602e-02   2.2060995742462422e-01
   8.2677939913649539e+00   2.3259859255990920e-02   2.3233990789816666e-01
   8.3029760934558681e+00   2.8106095350046392e-02   2.4632895994439136e-01
   8.3381581955467823e+00   3.3493577360086985e-02   2.6083934312277346e-01
   8.3733402976376983e+00   3.9544514911971716e-02   2.7656616560952296e-01
   8.4085223997286125e+00   4.6613494328904687e-02   2.9350942740463987e-01
   8.4437045018195267e+00   5.4421641273045183e-02   3.0949691545746805e-01
   8.4788866039104427e+00   6.3668761959622427e-02   3.3026327222173951e-01
   8.5140687060013569e+00   7.4323077425707748e-02   3.5007385524372231e-01
   8.5492508080922711e+00   8.5811785802653529e-02   3.7031888087583631e-01
   8.5844329101831853e+00   9.8476984838758566e-02   3.9421322443305240e-01
   8.6196150122741013e+00   1.1362272706542910e-01   4.1802067946824223e-01
   8.6547971143650155e+00   1.3088550574881438e-01   4.4121991484924844e-01
   8.6899792164559297e+00   1.4927136413261216e-01   4.6841602224346163e-01
   8.7251613185468440e+00   1.7017656949328833e-01   4.9761056564427841e-01
   8.7603434206377599e+00   1.9195508305627096e-01   5.3193153184464337e-01
   8.7955255227286742e+00   2.1524828234705370e-01   5.6138674081153883e-01
   8.8307076248195884e+00   2.4003464687495157e-01   5.9040750716830304e-01
   8.8658897269105044e+00   2.6598200284851015e-01   6.2246937179598572e-01
   8.9010718290014186e+00   2.9337123169796558e-01   6.4992614475627775e-01
   8.9362539310923328e+00   3.2197452843642932e-01   6.8042401598748803e-01
   8.9714360331832470e+00   3.5109141781787356e-01   7.0457902511078285e-01
   9.0066181352741630e+00   3.8198993621571870e-01   7.2873403423407768e-01
   9.0418002373650772e+00   4.1340661896700082e-01   7.5549569901815972e-01
   9.0769823394559914e+00   4.4381473778954678e-01   7.7904248848727087e-01
   9.1121644415469056e+00   4.7267148569550826e-01   8.0154661569206709e-01
   9.1473465436378216e+00   5.0211363555015576e-01   8.2100964462594495e-01
   9.1825286457287358e+00   5.3040884360591101e-01   8.4082022764792774e-01
   9.2177107478196501e+00   5.5936449656491716e-01   8.5437483708402118e-01
   9.2528928499105660e+00   5.8732808835488337e-01   8.6905899730645586e-01
   9.2880749520014803e+00   6.1712560506866654e-01   8.8200538708836562e-01
   9.3232570540923945e+00   6.4650419699745665e-01   8.9330089495177689e-01
   9.3584391561833087e+00   6.7317856643871676e-01   9.0555217655747677e-01
   9.3936212582742247e+00   6.9758068427801034e-01   9.1650013033278299e-01
   9.4288033603651389e+00   7.2084032052373515e-01   9.2475453992527590e-01
   9.4639854624560531e+00   7.4217337108005099e-01   9.3370405769397857e-01
   9.4991675645469673e+00   7.6126539147166372e-01   9.4169780172039275e-01
   9.5343496666378833e+00   7.7914077935620729e-01   9.4908332609262314e-01
   9.5695317687287975e+00   7.9668522000576036e-01   9.5499174559040756e-01
   9.6047138708197117e+00   8.1383816613305882e-01   9.6029194543400820e-01
   9.6398959729106259e+00   8.2900777045820917e-01   9.6446259449126770e-01
   9.6750780750015419e+00   8.4330094443732673e-01   9.6854635502650099e-01
   9.7102601770924561e+00   8.5728759080559891e-01   9.7323833521591796e-01
   9.7454422791833704e+00   8.7000084855406279e-01   9.7593187939873138e-01
   9.7806243812742863e+00   8.8136467118195549e-01   9.7845164653749239e-01
   9.8158064833652006e+00   8.9141440581646458e-01   9.8088452515422708e-01
   9.8509885854561148e+00   9.0120611757301938e-01   9.8236163002867316e-01
   9.8861706875470290e+00   9.1002070984836747e-01   9.8357806933704062e-01
   9.9213527896379450e+00   9.1889216974158794e-01   9.8479450864540796e-01
   9.9565348917288592e+00   9.2539102341306734e-01   9.8670605612998519e-01
   9.9917169938197734e+00   9.3158602559689530e-01   9.8792249543835264e-01
   1.0026899095910688e+01   9.3680089766092334e-01   9.8966026587887745e-01
   1.0062081198001604e+01   9.4165783824775484e-01   9.9052915109913975e-01
   1.0097263300092518e+01   9.4574996512676968e-01   9.9157181336345468e-01
   1.0132445402183432e+01   9.5029156919724223e-01   9.9261447562776961e-01
   1.0167627504274348e+01   9.5408586586579225e-01   9.9357024937005822e-01
   1.0202809606365262e+01   9.5816260503644157e-01   9.9426535754626810e-01
   1.0237991708456176e+01   9.6141086106828388e-01   9.9435224606829442e-01
   1.0273173810547091e+01   9.6481154461705065e-01   9.9513424276653051e-01
   1.0308355912638007e+01   9.6758122061770058e-01   9.9548179685463545e-01
   1.0343538014728921e+01   9.7006901164191639e-01   9.9591623946476671e-01
   1.0378720116819835e+01   9.7221158277410724e-01   9.9643757059692417e-01
   1.0413902218910749e+01   9.7434512199051826e-01   9.9730645581718658e-01
   1.0449084321001665e+01   9.7632054692821757e-01   9.9756712138326531e-01
   1.0484266423092580e+01   9.7811154237579745e-01   9.9756712138326531e-01
   1.0519448525183494e+01   9.7952910713268226e-01   9.9774089842731772e-01
   1.0554630627274410e+01   9.8081877550192087e-01   9.9808845251542266e-01
   1.0589812729365324e+01   9.8205402936621489e-01   9.9826222955947519e-01
   1.0624994831456238e+01   9.8318703302347177e-01   9.9826222955947519e-01
   1.0660176933547152e+01   9.8448227664936439e-01   9.9843600660352771e-01
   1.0695359035638068e+01   9.8562921844825668e-01   9.9852289512555392e-01
   1.0730541137728983e+01   9.8659329182889266e-01   9.9860978364758013e-01
   1.0765723239819897e+01   9.8762772494850415e-01   9.9887044921365886e-01
   1.0800905341910811e+01   9.8857574158997619e-01   9.9913111477973759e-01
   1.0836087444001727e+01   9.8950424483315880e-01   9.9930489182379012e-01
   1.0871269546092641e+01   9.9024486192709638e-01   9.9939178034581633e-01
   1.0906451648183555e+01   9.9101569691209945e-01   9.9947866886784253e-01
   1.0941633750274471e+01   9.9190238573037592e-01   9.9947866886784253e-01
   1.0976815852365386e+01   9.9269797485492350e-01   9.9956555738986885e-01
   1.1011997954456300e+01   9.9342220069429787e-01   9.9965244591189506e-01
   1.1047180056547214e+01   9.9391416134146027e-01   9.9991311147797379e-01
   1.1082362158638130e+01   9.9438984223919258e-01   1.0000000000000000e+00
   1.1117544260729044e+01   9.9495907594358157e-01   1.0000000000000000e+00
   1.1152726362819958e+01   9.9551593257819826e-01   1.0000000000000000e+00
   1.1187908464910873e+01   9.9608761939551504e-01   1.0000000000000000e+00
   1.1223090567001789e+01   9.9648836884381553e-01   1.0000000000000000e+00
   1.1258272669092703e+01   9.9674561118583815e-01   1.0000000000000000e+00
   1.1293454771183617e+01   9.9694464784839143e-01   1.0000000000000000e+00
   1.1328636873274533e+01   9.9718906710010946e-01   1.0000000000000000e+00
   1.1363818975365447e+01   9.9743415538262592e-01   1.0000000000000000e+00
   1.1399001077456361e+01   9.9774179804480212e-01   1.0000000000000000e+00
   1.1434183179547276e+01   9.9792299388606209e-01   1.0000000000000000e+00
   1.1469365281638192e+01   9.9810195962466031e-01   1.0000000000000000e+00
   1.1504547383729106e+01   9.9826698722162321e-01   1.0000000000000000e+00
   1.1539729485820020e+01   9.9847873546934796e-01   1.0000000000000000e+00
   1.1574911587910934e+01   9.9870141122011480e-01   1.0000000000000000e+00
   1.1610093690001850e+01   9.9897381826023668e-01   1.0000000000000000e+00
   1.1645275792092765e+01   9.9916605310967188e-01   1.0000000000000000e+00
   1.1680457894183679e+01   9.9940556613553422e-01   1.0000000000000000e+00
   1.1715639996274595e+01   9.9956011224998742e-01   1.0000000000000000e+00
   1.1750822098365509e+01   9.9970339634599914e-01   1.0000000000000000e+00
   1.1786004200456423e+01   9.9994145980513138e-01   1.0000000000000000e+00
   1.1821186302547337e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.1856368404638253e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.1891550506729168e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.1926732608820082e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.1961914710910996e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.1997096813001912e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2032278915092826e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2067461017183740e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2102643119274656e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2137825221365571e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2173007323456485e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2208189425547399e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2243371527638315e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2278553629729229e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2313735731820143e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2348917833911058e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2384099936001974e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2419282038092888e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2454464140183802e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2489646242274718e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2524828344365632e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2560010446456547e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2595192548547461e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2630374650638377e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2665556752729291e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2700738854820205e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2735920956911119e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2771103059002035e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2806285161092950e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2841467263183864e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2876649365274780e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2911831467365694e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2947013569456608e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.2982195671547522e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3017377773638438e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3052559875729353e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3087741977820267e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3122924079911181e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3158106182002097e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3193288284093011e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3228470386183925e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3263652488274841e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3298834590365756e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3334016692456670e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3369198794547584e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3404380896638500e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3439562998729414e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3474745100820329e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3509927202911243e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3545109305002159e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3580291407093073e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3615473509183987e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3650655611274901e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3685837713365817e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3721019815456732e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3756201917547646e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3791384019638562e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3826566121729476e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3861748223820390e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3896930325911304e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3932112428002220e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.3967294530093135e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4002476632184049e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4037658734274963e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4072840836365879e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4108022938456793e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4143205040547707e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4178387142638623e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4213569244729538e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4248751346820452e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4283933448911366e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4319115551002282e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4354297653093196e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4389479755184110e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4424661857275025e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4459843959365941e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4495026061456855e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4530208163547769e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4565390265638685e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4600572367729599e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4635754469820514e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4670936571911428e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4706118674002344e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4741300776093258e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4776482878184172e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4811664980275086e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4846847082366002e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4882029184456917e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4917211286547831e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4952393388638747e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.4987575490729661e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5022757592820575e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5057939694911489e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5093121797002405e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5128303899093320e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5163486001184234e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5198668103275148e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5233850205366064e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5269032307456978e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5304214409547892e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5339396511638808e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5374578613729723e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5409760715820637e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5444942817911551e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5480124920002467e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5515307022093381e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5550489124184296e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5585671226275210e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5620853328366126e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5656035430457040e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5691217532547954e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5726399634638870e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5761581736729784e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5796763838820699e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5831945940911613e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5867128043002529e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5902310145093443e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5937492247184357e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.5972674349275271e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6007856451366187e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6043038553457102e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6078220655548016e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6113402757638930e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6148584859729844e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6183766961820762e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6218949063911676e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6254131166002590e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6289313268093505e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6324495370184419e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6359677472275333e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6394859574366247e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6430041676457162e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6465223778548079e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6500405880638993e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6535587982729908e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6570770084820822e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6605952186911736e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6641134289002650e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6676316391093565e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6711498493184482e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6746680595275397e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6781862697366311e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6817044799457225e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6852226901548139e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6887409003639053e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6922591105729968e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6957773207820885e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.6992955309911800e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7028137412002714e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7063319514093628e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7098501616184542e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7133683718275456e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7168865820366371e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7204047922457285e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7239230024548203e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7274412126639117e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7309594228730031e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7344776330820945e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7379958432911859e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7415140535002774e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7450322637093688e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7485504739184606e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7520686841275520e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7555868943366434e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7591051045457348e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7626233147548263e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7661415249639177e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7696597351730091e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7731779453821009e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7766961555911923e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7802143658002837e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7837325760093751e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7872507862184666e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7907689964275580e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7942872066366494e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.7978054168457408e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8013236270548326e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8048418372639240e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8083600474730154e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8118782576821069e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8153964678911983e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8189146781002897e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8224328883093811e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8259510985184729e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8294693087275643e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8329875189366557e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8365057291457472e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8400239393548386e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8435421495639300e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8470603597730214e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8505785699821132e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8540967801912046e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8576149904002961e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8611332006093875e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8646514108184789e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8681696210275703e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8716878312366617e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8752060414457532e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8787242516548449e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8822424618639364e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8857606720730278e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8892788822821192e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8927970924912106e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8963153027003020e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.8998335129093935e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9033517231184852e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9068699333275767e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9103881435366681e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9139063537457595e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9174245639548509e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9209427741639423e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9244609843730338e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9279791945821252e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9314974047912170e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9350156150003084e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9385338252093998e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9420520354184912e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9455702456275827e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9490884558366741e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9526066660457655e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9561248762548573e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9596430864639487e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9631612966730401e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9666795068821315e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9701977170912230e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9737159273003144e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9772341375094058e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9807523477184976e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9842705579275890e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9877887681366804e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9913069783457718e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9948251885548633e+01   1.0000000000000000e+00   1.0000000000000000e+00
   1.9983433987639547e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0018616089730461e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0053798191821375e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0088980293912293e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0124162396003207e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0159344498094121e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0194526600185036e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0229708702275950e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0264890804366864e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0300072906457778e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0335255008548696e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0370437110639610e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0405619212730524e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0440801314821439e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0475983416912353e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0511165519003267e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0546347621094181e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0581529723185099e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0616711825276013e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0651893927366928e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0687076029457842e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0722258131548756e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0757440233639670e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0792622335730584e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0827804437821499e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0862986539912416e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0898168642003331e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0933350744094245e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.0968532846185159e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.1003714948276073e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.1038897050366987e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.1074079152457902e+01   1.0000000000000000e+00   1.0000000000000000e+00
   2.1109261254548819e+01   1.0000000000000000e+00   1.0000000000000000e+00

